A bound-preserving multinumerics scheme for steady-state convection-diffusion equations

We solve the convection-diffusion equation using a coupling of cell-centered finite volume (FV) and discontinuous Galerkin (DG) methods. The domain is divided into disjoint regions assigned to FV or DG, and the two methods are coupled through an interface term. DG is stable and resolves sharp layers in convection-dominated regimes, but it can produce sizable spurious oscillations and is computationally expensive; FV (two-point flux) is low-order and monotone, but inexpensive. We propose a novel adaptive partitioning strategy that automatically selects FV and DG subdomains: whenever the solution's cell average violates the bounds, we switch to FV on a small neighborhood of that element. Viewed as a natural analog of $p$-adaptivity, this process is repeated until all cell averages are bound-preserving (up to some specified tolerance). Thereafter, standard conservative limiters may be applied to ensure the full solution is bound-preserving. Standard benchmarks confirm the effectiveness of the adaptive technique.

==> hemker_DG_65k_profile_f.dat <==
-2.99999999993536 NaN
-2.98998330544475 1.34903385519353e-29
-2.97996661095415 1.31716979667971e-28
-2.96994991646354 7.16805629588133e-29
-2.95993322197294 1.16441462496554e-29
-2.94991652748234 -4.83922704595024e-29
-2.93989983299173 -5.08508629938808e-28
-2.92988313850113 -4.43571332748057e-28
-2.91986644401053 -3.78634035557305e-28
-2.90984974951992 -2.46047878602681e-28
-2.89983305502932 1.37800712513946e-27
-2.88981636053871 3.0020621288816e-27
-2.87979966604811 4.62611713262375e-27
-2.8697829715575 8.29311187444898e-28
-2.8597662770669 -6.8064631685737e-27
-2.8497495825763 -1.44422375245923e-26
-2.83973288808569 -3.20829299630078e-26
-2.82971619359509 -2.34150609626674e-26
-2.81969949910449 -1.47471919623269e-26
-2.80968280461388 1.17156650942829e-25
-2.79966611012328 1.92534230571824e-25
-2.78964941563267 2.67911810200819e-25
-2.77963272114207 2.48882234185926e-25
-2.76961602665147 -5.95650240255658e-25
-2.75959933216086 -1.44018271469724e-24
-2.74958263767026 -2.28471518913882e-24
-2.73956594317965 -1.22069298404631e-24
-2.72954924868905 4.56982634051384e-25
-2.71953255419845 2.49868593446461e-24
-2.70951585970784 6.96069009062703e-24
-2.69949916521724 1.0673534426818e-23
-2.68948247072663 1.43863787630089e-23
-2.67946577623603 9.23767521244551e-24
-2.66944908174543 -1.71907935538285e-23
-2.65943238725482 -4.36192623201024e-23
-2.64941569276422 -5.90428208504784e-23
-2.63939899827361 -5.89159568246685e-23
-2.62938230378301 -2.65935829039975e-23
-2.61936560929241 9.015208609181e-23
-2.6093489148018 2.06897755087617e-22
-2.5993322203112 3.23643424083425e-22
-2.5893155258206 4.19961260737082e-22
-2.57929883132999 4.08566904589926e-23
-2.56928213683939 -5.49552548721584e-22
-2.55926544234878 -1.13996178790213e-21
-2.54924874785818 -2.2930719859367e-21
-2.53923205336757 -1.89378643124985e-21
-2.52921535887697 -1.49450087656301e-21
-2.51919866438637 -1.09521532187617e-21
-2.50918196989576 5.0651909067559e-21
-2.49916527540516 1.19482997741724e-20
-2.48914858091456 1.8831408641589e-20
-2.47913188642395 2.16910034302827e-20
-2.46911519193335 9.20765918804071e-21
-2.45909849744274 -3.27568505420124e-21
-2.44908180295214 -1.57590292964432e-20
-2.43906510846154 -1.47088369568404e-19
-2.42904841397093 -2.39731959806225e-19
-2.41903171948033 -3.32375550044046e-19
-2.40901502498972 3.90037039672349e-20
-2.39899833049912 4.71312971502331e-19
-2.38898163600852 9.03622239037427e-19
-2.37896494151791 9.7882883688285e-19
-2.36894824702731 6.48614859201563e-19
-2.3589315525367 3.18400881520276e-19
-2.3489148580461 -1.09893769833568e-18
-2.3388981635555 -2.83020339230473e-18
-2.32888146906489 -4.56146908627378e-18
-2.31886477457429 -6.29273478024282e-18
-2.30884808008368 -5.50380385857598e-19
-2.29883138559308 6.192608928021e-18
-2.28881469110248 1.29355982418996e-17
-2.27879799661187 1.70693532509582e-17
-2.26878130212127 2.20007007554234e-17
-2.25876460763067 3.66825701730889e-18
-2.24874791314006 -1.46641867208057e-17
-2.23873121864946 -3.29966304589202e-17
-2.22871452415885 -1.00132104018538e-16
-2.21869782966825 -9.48289807453367e-17
-2.20868113517764 -6.75418338983654e-17
-2.19866444068704 8.71731598448461e-17
-2.18864774619644 2.29707712552238e-16
-2.17863105170583 4.5679666026945e-16
-2.16861435721523 6.83885607986663e-16
-2.15859766272463 7.93635313102105e-16
-2.14858096823402 3.30479124181419e-17
-2.13856427374342 -7.27539488265821e-16
-2.12854757925281 -1.48812688894978e-15
-2.11853088476221 -4.14878442728655e-15
-2.10851419027161 -6.35611655789129e-15
-2.098497495781 -4.91429111154532e-15
-2.0884808012904 1.43661619191903e-15
-2.07846410679979 7.78752349538338e-15
-2.06844741230919 1.82801190012535e-14
-2.05843071781859 3.95672712387809e-14
-2.04841402332798 6.08544234763082e-14
-2.03839732883738 7.17279160016081e-14
-2.02838063434677 -5.1645076399181e-14
-2.01836393985617 -1.75018068799971e-13
-2.00834724536557 -2.98391061200761e-13
-1.99833055087496 -4.84081441573518e-13
-1.98831385638436 -1.97746252331811e-13
-1.97829716189375 8.85889369098975e-14
-1.96828046740315 6.83996229865543e-13
-1.95826377291255 2.43857883490343e-12
-1.94824707842194 4.19316143994131e-12
-1.93823038393134 5.9477440449792e-12
-1.92821368944073 -1.19788744364767e-12
-1.91819699495013 -1.01756106137959e-11
-1.90818030045953 -1.9153333783944e-11
-1.89816360596892 -1.73643593734522e-11
-1.88814691147832 -6.02804249744299e-12
-1.87813021698771 1.16854893712561e-11
-1.86811352249711 3.25617707069415e-11
-1.85809682800651 6.06472272978473e-11
-1.8480801335159 8.87326838887531e-11
-1.8380634390253 6.76954013771859e-11
-1.82804674453469 -3.32762827396879e-11
-1.81803005004409 -1.34247966856559e-10
-1.80801335555349 -2.77710835153617e-10
-1.79799666106288 -2.49148562854968e-10
-1.78797996657228 -2.20586290556318e-10
-1.77796327208168 1.78348553165045e-11
-1.76794657759107 4.78687918947989e-10
-1.75792988310047 1.02091407661621e-09
-1.74791318860986 1.50680717730139e-09
-1.73789649411926 1.50933510844982e-09
-1.72787979962866 1.28735749645735e-09
-1.71786310513805 -8.58812162563064e-11
-1.70784641064745 -3.81686805165583e-09
-1.69782971615684 -7.54785488705543e-09
-1.68781302166624 -1.01631800812825e-08
-1.67779632717564 -1.38823811562464e-08
-1.66777963268503 -1.76015822312102e-08
-1.65776293819443 -9.61361218639922e-09
-1.64774624370382 2.10288286896095e-08
-1.63772954921322 5.16712695656182e-08
-1.62771285472262 9.32262357892017e-08
-1.61769616023201 1.11070469478528e-07
-1.60767946574141 1.28914703167854e-07
-1.5976627712508 1.18888216668514e-07
-1.5876460767602 -8.88784455590062e-08
-1.5776293822696 -2.96645107786527e-07
-1.56761268777899 -5.57183781343792e-07
-1.55759599328839 -7.94671002114107e-07
-1.54757929879778 -1.03215822288441e-06
-1.53756260430718 -7.6318716990014e-07
-1.52754590981658 3.18204770501299e-07
-1.51752921532597 1.39959671090274e-06
-1.50751252083537 2.48098865130418e-06
-1.49749582634476 4.56191680236823e-06
-1.48747913185416 6.66233208771355e-06
-1.47746243736356 5.70159596316935e-06
-1.46744574287295 -2.15991319328884e-08
-1.45742904838235 -5.74479422703537e-06
-1.44741235389174 -1.46301469870195e-05
-1.43739565940114 -2.48085775428299e-05
-1.42737896491054 -3.49870080986403e-05
-1.41736227041993 -4.15072847794066e-05
-1.40734557592933 -7.85333243950257e-06
-1.39732888143873 2.58006199004014e-05
-1.38731218694812 5.94545722403054e-05
-1.37729549245752 0.000100675528577958
-1.36727879796691 0.000199007693070379
-1.35726210347631 0.00015189641175218
-1.34724540898571 0.000104785130433982
-1.3372287144951 5.7673849115783e-05
-1.3272120200045 1.05625677975843e-05
-1.31719532551389 -0.000364373228240326
-1.30717863102329 -0.000590003034414949
-1.29716193653269 -0.000815632840589572
-1.28714524204208 -0.0010412626467642
-1.27712854755148 -0.000826666283598818
-1.26711185306087 -0.000390769501669789
-1.25709515857027 4.51272802592439e-05
-1.24707846407967 0.00113127817410398
-1.23706176958906 0.00255730108418371
-1.22704507509846 0.00398332399426341
-1.21702838060786 0.00540934690434314
-1.20701168611725 0.00549650716727424
-1.19699499162665 0.00563077036419934
-1.18697829713604 0.00504403022942078
-1.17696160264544 0.00265252037263052
-1.16694490815483 -0.00470980000635627
-1.15692821366423 -0.0120721203853432
-1.14691151917363 -0.0194344407643302
-1.13689482468302 -0.0290074317197549
-1.12687813019242 -0.0389883755182903
-1.11686143570181 -0.0502281509655268
-1.10684474121121 -0.0653697463293121
-1.09682804672061 -0.0497760977330384
-1.08681135223 -0.0341824491367647
-1.0767946577394 -0.018588800540491
-1.0667779632488 0.01593180112431
-1.05676126875819 0.0609566467186248
-1.04674457426759 0.110216616209184
-1.03672787977698 0.173493151941341
-1.02671118528638 0.247992099923803
-1.01669449079578 0.342933586504525
-1.00667779630517 0.437875073085246
-0.996661101814568 0.532816559665966
-0.986644407323964 0.631808331578854
-0.97662771283336 0.715367856021413
-0.966611018342756 0.798927380463973
-0.956594323852152 0.871606644100049
-0.946577629361548 0.931020596372223
-0.936560934870944 0.989464912486308
-0.92654424038034 1.01167201385857
-0.916527545889736 1.03387911523084
-0.906510851399132 1.05608621660311
-0.896494156908529 1.05467705405956
-0.886477462417925 1.04871172830103
-0.876460767927321 1.0427464025425
-0.866444073436716 1.03247810443509
-0.856427378946112 1.02246729180049
-0.846410684455508 1.01245647916589
-0.836393989964905 1.00448063499342
-0.826377295474301 1.00036564432755
-0.816360600983697 0.996250653661682
-0.806343906493093 0.994138047517806
-0.796327212002489 0.994014534587119
-0.786310517511885 0.994392015142851
-0.776293823021281 0.995705473388549
-0.766277128530677 0.997018931634247
-0.756260434040073 0.998332389879945
-0.746243739549469 0.999580806506964
-0.736227045058865 1.00007303074034
-0.726210350568261 1.00056525497372
-0.716193656077657 1.0010574792071
-0.706176961587053 1.00072114600763
-0.696160267096449 1.00054404329306
-0.686143572605845 1.00036694057849
-0.676126878115241 1.00018983786391
-0.666110183624637 1.00013009676943
-0.656093489134033 1.00003386299381
-0.64607679464343 0.999919077430091
-0.636060100152826 0.999918582261783
-0.626043405662222 0.999918087093475
-0.616026711171618 0.999917591925168
-0.606010016681014 0.999941858173019
-0.59599332219041 0.999965796573929
-0.585976627699806 0.99998973497484
-0.575959933209202 1.0000028431656
-0.565943238718598 1.00000850767927
-0.555926544227994 1.00001417219295
-0.54590984973739 1.00001123318055
-0.535893155246786 1.00000770673773
-0.525876460756182 1.00000418029491
-0.515859766265578 1.00000147034041
-0.505843071774974 1.00000015293014
-0.49582637728437 0.999998835519866
-0.485809682793766 0.999998013526869
-0.475792988303162 0.999998405180534
-0.465776293812558 0.999998796834199
-0.455759599321954 0.99999954078853
-0.44574290483135 0.999999861287375
-0.435726210340746 1.00000018178622
-0.425709515850142 1.00000026305242
-0.415692821359539 1.00000021666725
-0.405676126868935 1.00000017028207
-0.395659432378331 1.00000010701609
-0.385642737887727 1.00000005188159
-0.375626043397123 0.999999996747095
-0.365609348906519 0.999999941612597
-0.355592654415915 0.999999962075239
-0.345575959925311 0.999999972164434
-0.335559265434707 0.999999983489955
-0.325542570944103 0.999999991168888
-0.315525876453499 0.99999999884782
-0.305509181962895 1.00000000652675
-0.295492487472292 1.00000000441412
-0.285475792981688 1.00000000379193
-0.275459098491084 1.00000000316973
-0.26544240400048 1.00000000185897
-0.255425709509876 1.0000000005256
-0.245409015019272 0.999999999721292
-0.235392320528668 0.999999999203227
-0.225375626038064 0.999999999375167
-0.21535893154746 0.999999999547107
-0.205342237056856 0.999999999769492
-0.195325542566252 0.999999999986873
-0.185308848075648 1.00000000006825
-0.175292153585044 1.00000000013304
-0.16527545909444 1.00000000016181
-0.155258764603836 1.00000000009745
-0.145242070113232 1.0000000000331
-0.135225375622628 0.999999999977109
-0.125208681132025 0.999999999977477
-0.11519198664142 0.999999999977845
-0.105175292150816 0.999999999978213
-0.0951585976602125 0.999999999984663
-0.0851419031696086 0.999999999993134
-0.0751252086790046 1.00000000000161
-0.0651085141884007 1.00000000000437
-0.0550918196977968 1.00000000000426
-0.0450751252071928 1.00000000000296
-0.0350584307165889 1.00000000000111
-0.0250417362259849 1.00000000000002
-0.015025041735381 0.999999999999762
-0.00500834724477706 0.999999999999504
0.00500834724582688 0.999999999999246
0.0150250417364308 0.999999999999159
0.0250417362270348 0.999999999999136
0.0350584307176387 0.999999999999112
0.0450751252082424 0.999999999999089
0.0550918196988464 1.00000000000056
0.0651085141894503 1.00000000000186
0.0751252086800542 1.00000000000366
0.0851419031706586 1.00000000000523
0.0951585976612626 1.00000000000362
0.105175292151866 1.00000000000202
0.11519198664247 0.999999999994223
0.125208681133074 0.99999999998525
0.135225375623678 0.999999999978914
0.145242070114282 0.999999999972579
0.155258764604886 0.999999999966243
0.16527545909549 0.999999999975908
0.175292153586094 1.00000000002986
0.185308848076698 1.00000000008381
0.195325542567302 1.00000000026458
0.205342237057906 1.00000000022183
0.21535893154851 1.00000000017908
0.225375626039114 1.00000000013633
0.235392320529717 0.999999999720127
0.245409015020321 0.999999999195916
0.255425709510926 0.999999998671704
0.26544240400153 0.99999999883209
0.275459098492133 0.999999999164547
0.285475792982737 0.999999999937784
0.295492487473341 1.00000000279479
0.305509181963945 1.00000000565179
0.315525876454549 1.00000000850879
0.325542570945153 1.00000000690935
0.335559265435757 1.00000000305474
0.345575959926361 0.999999999200133
0.355592654416965 0.999999982187912
0.365609348907569 0.999999964779125
0.375626043398173 0.999999946246436
0.385642737888777 0.999999963956919
0.395659432379381 0.999999981667403
0.405676126869984 1.00000002293113
0.415692821360588 1.00000009968676
0.425709515851193 1.0000001764424
0.435726210341797 1.00000026485478
0.445742904832401 1.0000003064847
0.455759599323005 1.00000034811462
0.465776293813608 0.999999942416398
0.475792988304212 0.999999350242363
0.485809682794816 0.999998758068328
0.49582637728542 0.999998373650573
0.505843071776024 0.999998286176021
0.515859766266628 0.99999736260058
0.525876460757232 0.999999845660692
0.535893155247836 1.0000023287208
0.54590984973844 1.0000070155341
0.555926544229044 1.00001015448699
0.565943238719647 1.00001329343988
0.575959933210251 1.00001505229525
0.585976627700856 1.00000587528255
0.59599332219146 0.999996698269843
0.606010016682064 0.999963960022131
0.616026711172668 0.999936038134335
0.626043405663272 0.999908116246539
0.636060100153876 0.99990883608939
0.646076794644479 0.999913651360835
0.656093489135083 0.999926279447344
0.666110183625687 1.00006669843839
0.676126878116291 1.00020711742943
0.686143572606895 1.00034753642048
0.696160267097499 1.0005184378522
0.706176961588103 1.00067795331416
0.716193656078707 1.0007977336886
0.726210350569311 1.00046276292986
0.736227045059914 1.00012779217111
0.746243739550518 0.999544993890556
0.756260434041123 0.998392893914293
0.766277128531727 0.99724079393803
0.776293823022331 0.996075023836323
0.786310517512935 0.994748988029707
0.796327212003539 0.993979789581069
0.806343906494143 0.995772011319281
0.816360600984747 0.997564233057492
0.826377295475351 0.999356454795704
0.836393989965954 1.00535438973016
0.846410684456558 1.01257761811175
0.856427378947162 1.01980084649334
0.866444073437766 1.03084222826033
0.87646076792837 1.03823882169238
0.886477462418974 1.04563541512442
0.896494156909578 1.05272602662582
0.906510851400182 1.042360396331
0.916527545890786 1.03199476603617
0.92654424038139 1.02162913574135
0.936560934871994 0.97814260135776
0.946577629362598 0.952616699146553
0.956594323853202 0.878527066680283
0.966611018343806 0.804437434214014
0.97662771283441 0.730347801747744
0.986644407325014 0.634523191572386
0.996661101815618 0.531392390437362
1.00667779630622 0.438161113739618
1.01669449079683 0.344929837041872
1.02671118528743 0.251698560344126
1.03672787977803 0.177303804506328
1.04674457426864 0.104476936116714
1.05676126875924 0.0316500677270993
1.06677796324984 0.0072922487422258
1.07679465774045 -0.0262047361576736
1.08681135223105 -0.0514926242991385
1.09682804672166 -0.0507019522329644
1.10684474121226 -0.0499112801667902
1.11686143570287 -0.049120608100616
1.12687813019347 -0.0397335865181352
1.13689482468407 -0.0284607560576501
1.14691151917468 -0.017187925597165
1.15692821366528 -0.00855398848759698
1.16694490815588 -0.00329818353722796
1.17696160264649 0.00195762141314106
1.18697829713709 0.00497352893375024
1.1969949916277 0.00527449720680652
1.2070116861183 0.00557546547986281
1.2170283806089 0.00530731712923093
1.22704507509951 0.0039828508948486
1.23706176959011 0.00265838466046626
1.24707846408072 0.000970240090064372
1.25709515857132 0.000407938169404249
1.26711185306192 -0.000154363751255837
1.27712854755253 -0.000716665671915922
1.28714524204313 -0.000850996514902617
1.29716193653374 -0.000709042132790499
1.30717863102434 -0.000567087750678382
1.31719532551494 -0.000400929893368635
1.32721202000555 -0.000245129121250613
1.33722871449615 -8.93283491325918e-05
1.34724540898676 6.64724229854297e-05
1.35726210347736 9.81297517235358e-05
1.36727879796796 0.000117950678536878
1.37729549245857 0.000137771605350219
1.38731218694917 7.93979024941152e-05
1.39732888143977 4.70710062904371e-05
1.40734557593038 3.07567092365189e-06
1.41736227042098 -4.67867851660117e-06
1.42737896491159 -1.24330279568532e-05
1.43739565940219 -2.01873773971056e-05
1.44741235389279 -1.54076246620672e-05
1.4574290483834 -1.22010838351972e-05
1.467445742874 -7.40502424899011e-06
1.47746243736461 -3.67159103135768e-06
1.48747913185521 6.18421862747449e-08
1.49749582634581 3.79527540390717e-06
1.50751252083642 3.05176346798336e-06
1.51752921532702 2.47367347848315e-06
1.52754590981763 1.89558348898294e-06
1.53756260430823 8.39442593718255e-07
1.54757929879883 3.05595262725698e-07
1.55759599328944 -2.28252068266859e-07
1.56761268778004 -7.62099399259416e-07
1.57762938227065 -4.30701873749376e-07
1.58764607676125 -3.03659973291307e-07
1.59766277125185 -1.76618072833248e-07
1.60767946574246 -4.9576172375193e-08
1.61769616023306 6.17395089780784e-08
1.62771285472367 5.95235740581089e-08
1.63772954921427 5.73076391381395e-08
1.64774624370487 5.50917042181701e-08
1.65776293819548 1.85403701528743e-08
1.66777963268608 9.46725716174715e-09
1.67779632717669 3.94144170619986e-10
1.68781302166729 -8.67896882050718e-09
1.69782971615789 -7.57172526327139e-09
1.7078464106485 -6.60797973279797e-09
1.7178631051391 -4.16862353841371e-09
1.72787979962971 -2.46832732899961e-09
1.73789649412031 -7.68031119585504e-10
1.74791318861091 9.322650898286e-10
1.75792988310152 1.17778437899252e-09
1.76794657759212 1.21354196581811e-09
1.77796327208273 6.09371090366824e-10
1.78797996657333 3.54393135031753e-10
1.79799666106393 9.9415179696682e-11
1.80801335555454 -6.81891203569245e-11
1.81803005004514 -1.35884431322277e-10
1.82804674453574 -2.0357974228763e-10
1.83806343902635 -9.01976410197899e-11
1.84808013351695 -2.68098139969895e-11
1.85809682800756 -1.00448085837807e-11
1.86811352249816 6.72019682942807e-12
1.87813021698876 2.34852022426369e-11
1.88814691147937 2.12817291660935e-11
1.89816360596997 1.1361245401241e-11
1.90818030046058 1.4407616363885e-12
1.91819699495118 -1.32703038364462e-12
1.92821368944178 -1.74312140441282e-12
1.93823038393239 -2.15921242518104e-12
1.94824707842299 -2.57530344594926e-12
1.9582637729136 -6.81763261114731e-13
1.9682804674042 -1.83122971843743e-13
1.9782971618948 3.15517317427245e-13
1.98831385638541 3.22301434912287e-13
1.99833055087601 3.03245132599492e-13
2.00834724536662 1.49801492677585e-13
2.01836393985722 -3.64214724432092e-15
2.02838063434782 -1.17420186329791e-13
2.03839732883843 -8.19080939376657e-14
2.04841402332903 -4.63960015455408e-14
2.05843071781964 -1.08839091534158e-14
2.06844741231024 7.97907162047999e-15
2.07846410680084 6.95528890882061e-15
2.08848080129145 5.93150619716112e-15
2.09849749578205 5.70255600776539e-15
2.10851419027266 3.56250640725223e-15
2.11853088476326 1.42245680673907e-15
2.12854757925386 -7.17592793774091e-16
2.13856427374447 -9.78712432701629e-16
2.14858096823507 -7.79446382561013e-16
2.15859766272568 -5.80180332420396e-16
2.16861435721628 -2.96308553625724e-16
2.17863105170688 -1.16123970892021e-16
2.18864774619749 6.40606118416818e-17
2.19866444068809 2.10508585986262e-16
2.20868113517869 1.41866904205771e-16
2.2186978296693 7.32252224252808e-17
2.2287145241599 1.60643152240359e-18
2.23873121865051 -7.800311189285e-18
2.24874791314111 -1.72070539009736e-17
2.25876460763171 -1.84422085763034e-17
2.26878130212232 -1.22762676033876e-17
2.27879799661292 -1.89338194125959e-18
2.28881469110353 1.96027880109384e-19
2.29883138559413 2.28543770147836e-18
2.30884808008473 4.37484752284724e-18
2.31886477457534 2.1894010740323e-18
2.32888146906594 1.05349386375937e-18
2.33889816355655 -8.2413346513554e-20
2.34891485804715 -3.16949299266369e-19
2.35893155253775 -3.46860833296824e-19
2.36894824702836 -3.76772367327278e-19
2.37896494151896 -1.39823231073599e-19
2.38898163600957 -5.31277553528235e-20
2.39899833050017 3.35677203679521e-20
2.40901502499077 4.94798368343218e-20
2.41903171948138 3.90359012709699e-20
2.42904841397198 2.85919657076189e-20
2.43906510846259 7.9852649604111e-21
2.44908180295319 -1.30897319027717e-21
2.45909849744379 -7.26201976327846e-21
2.4691151919344 -6.26572573220294e-21
2.479131886425 -5.23121701206356e-21
2.48914858091561 -2.09338854837383e-21
2.49916527540621 5.35488883146388e-22
2.50918196989681 3.1643663146666e-21
2.51919866438742 1.95546364200371e-21
2.52921535887802 9.77387126025425e-22
2.53923205336862 -6.89389952860805e-25
2.54924874785923 -9.78765905931147e-22
2.55926544234983 -2.78670800542798e-22
2.56928213684044 -2.04100072065293e-22
2.57929883133104 -1.01571495773436e-22
2.58931552582164 -4.34130706820774e-23
2.59933222031225 1.47453544092759e-23
2.60934891480285 7.29037795006292e-23
2.61936560929346 3.60292966000408e-23
2.62938230378406 1.8099071418289e-23
2.63939899827466 1.68846236537116e-25
2.64941569276527 -1.77613789452147e-23
2.65943238725587 -7.5909494896527e-24
2.66944908174648 -5.33622692528773e-24
2.67946577623708 -2.73575935892066e-24
2.68948247072768 -1.35291792553581e-25
2.69949916521829 1.35026215661288e-24
2.70951585970889 2.23331399844925e-24
2.7195325541995 9.0949639435048e-25
2.7295492486901 3.20518391565333e-25
2.7395659431807 -2.68459611219813e-25
2.74958263767131 -8.5743761400496e-25
2.75959933216191 -1.47617628151944e-25
2.76961602665252 -4.95004763341367e-26
2.77963272114312 4.86166754836661e-26
2.78964941563372 1.46733827301473e-25
2.79966611012433 5.46671241985989e-26
2.80968280461493 -9.23170315473946e-27
2.81969949910554 -1.16954355071737e-26
2.82971619359614 -1.41591678596079e-26
2.83973288808674 -1.66229002120421e-26
2.84974958257735 -1.77569471535756e-27
2.85976627706795 -5.10094559105684e-28
2.86978297155855 7.55505597146196e-28
2.87979966604916 6.50226259419371e-28
2.88981636053976 3.70317495525077e-28
2.89983305503037 9.04087316307828e-29
2.90984974952097 3.31580989234214e-29
2.91986644401158 6.01441932092639e-30
2.92988313850218 -2.1129260281565e-29
2.93989983299278 -1.79797997308417e-29
2.94991652748339 -5.30675557056151e-30
2.95993322197399 7.36628858971869e-30
2.96994991646459 2.00393327499989e-29
2.9799666109552 1.07106893433153e-30
2.9899833054458 -3.47438697025761e-30
2.99999999993641 NaN


==> hemker_FV_65k_profile_f.dat <==
-2.99999999993536 NaN
-2.98998330544475 1.53906116655053e-11
-2.97996661095415 2.06113058773711e-11
-2.96994991646354 2.06113058773711e-11
-2.95993322197294 2.06113058773711e-11
-2.94991652748234 2.06113058773711e-11
-2.93989983299173 3.87456156532247e-11
-2.92988313850113 3.87456156532247e-11
-2.91986644401053 3.87456156532247e-11
-2.90984974951992 1.00352572115076e-10
-2.89983305502932 1.00352572115076e-10
-2.88981636053871 1.00352572115076e-10
-2.87979966604811 1.00352572115076e-10
-2.8697829715575 1.66285002123909e-10
-2.8597662770669 1.66285002123909e-10
-2.8497495825763 1.66285002123909e-10
-2.83973288808569 3.19373192351684e-10
-2.82971619359509 3.19373192351684e-10
-2.81969949910449 3.19373192351684e-10
-2.80968280461388 6.43335779262316e-10
-2.79966611012328 6.43335779262316e-10
-2.78964941563267 6.43335779262316e-10
-2.77963272114207 1.14919489184651e-09
-2.76961602665147 1.14919489184651e-09
-2.75959933216086 1.14919489184651e-09
-2.74958263767026 1.14919489184651e-09
-2.73956594317965 1.64502236096885e-09
-2.72954924868905 1.92815396614297e-09
-2.71953255419845 1.92815396614297e-09
-2.70951585970784 2.99536356086324e-09
-2.69949916521724 2.99536356086324e-09
-2.68948247072663 2.99536356086324e-09
-2.67946577623603 6.10415046394363e-09
-2.66944908174543 6.10415046394363e-09
-2.65943238725482 6.10415046394363e-09
-2.64941569276422 9.79165810254311e-09
-2.63939899827361 9.79165810254311e-09
-2.62938230378301 1.73375062646263e-08
-2.61936560929241 1.73375062646263e-08
-2.6093489148018 1.73375062646263e-08
-2.5993322203112 1.73375062646263e-08
-2.5893155258206 2.36286896403519e-08
-2.57929883132999 3.29722838586355e-08
-2.56928213683939 3.29722838586355e-08
-2.55926544234878 3.29722838586355e-08
-2.54924874785818 5.8227253274083e-08
-2.53923205336757 5.8227253274083e-08
-2.52921535887697 5.8227253274083e-08
-2.51919866438637 5.8227253274083e-08
-2.50918196989576 1.47123301515966e-07
-2.49916527540516 1.47123301515966e-07
-2.48914858091456 1.47123301515966e-07
-2.47913188642395 2.33193840478288e-07
-2.46911519193335 2.33193840478288e-07
-2.45909849744274 2.33193840478288e-07
-2.44908180295214 2.33193840478288e-07
-2.43906510846154 4.04909079747691e-07
-2.42904841397093 4.04909079747691e-07
-2.41903171948033 4.04909079747691e-07
-2.40901502498972 6.65192532147498e-07
-2.39899833049912 6.65192532147498e-07
-2.38898163600852 6.65192532147498e-07
-2.37896494151791 1.05672653924208e-06
-2.36894824702731 1.05672653924208e-06
-2.3589315525367 1.05672653924208e-06
-2.3489148580461 2.16408580578426e-06
-2.3388981635555 2.16408580578426e-06
-2.32888146906489 2.16408580578426e-06
-2.31886477457429 2.16408580578426e-06
-2.30884808008368 3.7730530507136e-06
-2.29883138559308 3.7730530507136e-06
-2.28881469110248 3.7730530507136e-06
-2.27879799661187 4.90865156745498e-06
-2.26878130212127 6.35111333729646e-06
-2.25876460763067 6.35111333729646e-06
-2.24874791314006 6.35111333729646e-06
-2.23873121864946 6.35111333729646e-06
-2.22871452415885 1.18222901963112e-05
-2.21869782966825 1.18222901963112e-05
-2.20868113517764 1.71558831422486e-05
-2.19866444068704 1.71558831422486e-05
-2.18864774619644 2.16182058018238e-05
-2.17863105170583 2.16182058018238e-05
-2.16861435721523 2.16182058018238e-05
-2.15859766272463 3.47364699967894e-05
-2.14858096823402 3.47364699967894e-05
-2.13856427374342 3.47364699967894e-05
-2.12854757925281 3.47364699967894e-05
-2.11853088476221 5.25973445338141e-05
-2.10851419027161 5.25973445338141e-05
-2.098497495781 7.67992384864225e-05
-2.0884808012904 7.67992384864225e-05
-2.07846410679979 7.67992384864225e-05
-2.06844741230919 0.00011892616990008
-2.05843071781859 0.00011892616990008
-2.04841402332798 0.00011892616990008
-2.03839732883738 0.000179016265771112
-2.02838063434677 0.000179016265771112
-2.01836393985617 0.000179016265771112
-2.00834724536557 0.000179016265771112
-1.99833055087496 0.000315046531500115
-1.98831385638436 0.000315046531500115
-1.97829716189375 0.000315046531500115
-1.96828046740315 0.000469578208969397
-1.95826377291255 0.000469578208969397
-1.94824707842194 0.000469578208969397
-1.93823038393134 0.000469578208969397
-1.92821368944073 0.00072415827816556
-1.91819699495013 0.00072415827816556
-1.90818030045953 0.00072415827816556
-1.89816360596892 0.00104330034852931
-1.88814691147832 0.00104330034852931
-1.87813021698771 0.00113351751786628
-1.86811352249711 0.00156241018034738
-1.85809682800651 0.00156241018034738
-1.8480801335159 0.00156241018034738
-1.8380634390253 0.002112676073558
-1.82804674453469 0.002112676073558
-1.81803005004409 0.002112676073558
-1.80801335555349 0.00297372907555456
-1.79799666106288 0.00297372907555456
-1.78797996657228 0.00297372907555456
-1.77796327208168 0.00388830994041778
-1.76794657759107 0.00388830994041778
-1.75792988310047 0.00446705519312362
-1.74791318860986 0.00446705519312362
-1.73789649411926 0.00548922157692673
-1.72787979962866 0.00548922157692673
-1.71786310513805 0.00690583572638935
-1.70784641064745 0.00690583572638935
-1.69782971615684 0.00690583572638935
-1.68781302166624 0.00825126954144923
-1.67779632717564 0.00825126954144923
-1.66777963268503 0.00825126954144923
-1.65776293819443 0.011772921660155
-1.64774624370382 0.011772921660155
-1.63772954921322 0.011772921660155
-1.62771285472262 0.0168477972389437
-1.61769616023201 0.0168477972389437
-1.60767946574141 0.0168477972389437
-1.5976627712508 0.0216638874974975
-1.5876460767602 0.0216638874974975
-1.5776293822696 0.0216638874974975
-1.56761268777899 0.0277336050019154
-1.55759599328839 0.0277336050019154
-1.54757929879778 0.0277336050019154
-1.53756260430718 0.0352814905858239
-1.52754590981658 0.0352814905858239
-1.51752921532597 0.0352814905858239
-1.50751252083537 0.0352814905858239
-1.49749582634476 0.0446206834163489
-1.48747913185416 0.0446206834163489
-1.47746243736356 0.0557432466643294
-1.46744574287295 0.0557432466643294
-1.45742904838235 0.0557432466643294
-1.44741235389174 0.0660181533742736
-1.43739565940114 0.0660181533742736
-1.42737896491054 0.0660181533742736
-1.41736227041993 0.086365860634403
-1.40734557592933 0.086365860634403
-1.39732888143873 0.086365860634403
-1.38731218694812 0.086365860634403
-1.37729549245752 0.100615435074503
-1.36727879796691 0.113725140476293
-1.35726210347631 0.113725140476293
-1.34724540898571 0.113725140476293
-1.3372287144951 0.113725140476293
-1.3272120200045 0.113725140476293
-1.31719532551389 0.14684180573095
-1.30717863102329 0.14684180573095
-1.29716193653269 0.14684180573095
-1.28714524204208 0.14684180573095
-1.27712854755148 0.180986831189733
-1.26711185306087 0.180986831189733
-1.25709515857027 0.180986831189733
-1.24707846407967 0.210834956474885
-1.23706176958906 0.210834956474885
-1.22704507509846 0.210834956474885
-1.21702838060786 0.210834956474885
-1.20701168611725 0.243643867040179
-1.19699499162665 0.243643867040179
-1.18697829713604 0.251488507400263
-1.17696160264544 0.288807931094838
-1.16694490815483 0.288807931094838
-1.15692821366423 0.288807931094838
-1.14691151917363 0.288807931094838
-1.13689482468302 0.332269120396226
-1.12687813019242 0.332269120396226
-1.11686143570181 0.330282149211543
-1.10684474121121 0.381255052303072
-1.09682804672061 0.381255052303072
-1.08681135223 0.381255052303072
-1.0767946577394 0.381255052303072
-1.0667779632488 0.409617389621137
-1.05676126875819 0.409617389621137
-1.04674457426759 0.432951022742693
-1.03672787977698 0.432951022742693
-1.02671118528638 0.490753513857706
-1.01669449079578 0.490753513857706
-1.00667779630517 0.490753513857706
-0.996661101814568 0.490753513857706
-0.986644407323964 0.538995497086989
-0.97662771283336 0.538995497086989
-0.966611018342756 0.538995497086989
-0.956594323852152 0.567291442488079
-0.946577629361548 0.567291442488079
-0.936560934870944 0.604701713566718
-0.92654424038034 0.604701713566718
-0.916527545889736 0.604701713566718
-0.906510851399132 0.604701713566718
-0.896494156908529 0.650824748138974
-0.886477462417925 0.650824748138974
-0.876460767927321 0.650824748138974
-0.866444073436716 0.688628750467257
-0.856427378946112 0.688628750467257
-0.846410684455508 0.688628750467257
-0.836393989964905 0.731203860075796
-0.826377295474301 0.731203860075796
-0.816360600983697 0.731203860075796
-0.806343906493093 0.757622492733629
-0.796327212002489 0.757622492733629
-0.786310517511885 0.789552886010209
-0.776293823021281 0.789552886010209
-0.766277128530677 0.789552886010209
-0.756260434040073 0.789552886010209
-0.746243739549469 0.829469444745303
-0.736227045058865 0.829469444745303
-0.726210350568261 0.829469444745303
-0.716193656077657 0.829469444745303
-0.706176961587053 0.861008276683741
-0.696160267096449 0.861008276683741
-0.686143572605845 0.861008276683741
-0.676126878115241 0.861008276683741
-0.666110183624637 0.884620380488247
-0.656093489134033 0.884620380488247
-0.64607679464343 0.900266489479003
-0.636060100152826 0.900266489479003
-0.626043405662222 0.900266489479003
-0.616026711171618 0.900266489479003
-0.606010016681014 0.915288540749291
-0.59599332219041 0.915288540749291
-0.585976627699806 0.915288540749291
-0.575959933209202 0.927139305422772
-0.565943238718598 0.927139305422772
-0.555926544227994 0.927139305422772
-0.54590984973739 0.948463421693762
-0.535893155246786 0.948463421693762
-0.525876460756182 0.948463421693762
-0.515859766265578 0.954753214565414
-0.505843071774974 0.954753214565414
-0.49582637728437 0.954753214565414
-0.485809682793766 0.962758934130753
-0.475792988303162 0.962758934130753
-0.465776293812558 0.962758934130753
-0.455759599321954 0.972698497266174
-0.44574290483135 0.972698497266174
-0.435726210340746 0.972698497266174
-0.425709515850142 0.978502692998426
-0.415692821359539 0.978502692998426
-0.405676126868935 0.978502692998426
-0.395659432378331 0.983760795898867
-0.385642737887727 0.983760795898867
-0.375626043397123 0.983760795898867
-0.365609348906519 0.983760795898867
-0.355592654415915 0.987007740423664
-0.345575959925311 0.987007740423664
-0.335559265434707 0.990552593263623
-0.325542570944103 0.990552593263623
-0.315525876453499 0.990552593263623
-0.305509181962895 0.990552593263623
-0.295492487472292 0.992989739025827
-0.285475792981688 0.992989739025827
-0.275459098491084 0.992989739025827
-0.26544240400048 0.994639692152687
-0.255425709509876 0.994639692152687
-0.245409015019272 0.995519274250635
-0.235392320528668 0.996393370182249
-0.225375626038064 0.996393370182249
-0.21535893154746 0.996393370182249
-0.205342237056856 0.996825971516113
-0.195325542566252 0.996825971516113
-0.185308848075648 0.997434403283559
-0.175292153585044 0.997745252826306
-0.16527545909444 0.99818378147558
-0.155258764603836 0.99818378147558
-0.145242070113232 0.99818378147558
-0.135225375622628 0.99866028064128
-0.125208681132025 0.99866028064128
-0.11519198664142 0.99866028064128
-0.105175292150816 0.99866028064128
-0.0951585976602125 0.99900224479466
-0.0851419031696086 0.99900224479466
-0.0751252086790046 0.99900224479466
-0.0651085141884007 0.999285210196246
-0.0550918196977968 0.999285210196246
-0.0450751252071928 0.99938360404656
-0.0350584307165889 0.99938360404656
-0.0250417362259849 0.999453446573318
-0.015025041735381 0.999453446573318
-0.00500834724477706 0.999453446573318
0.00500834724582688 0.999453446573318
0.0150250417364308 0.999434250430976
0.0250417362270348 0.999434250430976
0.0350584307176387 0.999434250430976
0.0450751252082424 0.999434250430976
0.0550918196988464 0.999354427390809
0.0651085141894503 0.999354427390809
0.0751252086800542 0.999258797280756
0.0851419031706586 0.999082399389123
0.0951585976612626 0.999082399389123
0.105175292151866 0.999082399389123
0.11519198664247 0.998859651799019
0.125208681133074 0.998629651305405
0.135225375623678 0.998629651305405
0.145242070114282 0.998629651305405
0.155258764604886 0.998629651305405
0.16527545909549 0.997960470069837
0.175292153586094 0.997960470069837
0.185308848076698 0.997960470069837
0.195325542567302 0.996917048539485
0.205342237057906 0.996917048539485
0.21535893154851 0.996917048539485
0.225375626039114 0.996917048539485
0.235392320529717 0.995740228222721
0.245409015020321 0.995740228222721
0.255425709510926 0.995740228222721
0.26544240400153 0.994623406368924
0.275459098492133 0.994623406368924
0.285475792982737 0.992576003184776
0.295492487473341 0.992576003184776
0.305509181963945 0.992576003184776
0.315525876454549 0.992576003184776
0.325542570945153 0.989530625619526
0.335559265435757 0.989530625619526
0.345575959926361 0.989530625619526
0.355592654416965 0.986653725680316
0.365609348907569 0.986500372255132
0.375626043398173 0.983753407641993
0.385642737888777 0.983753407641993
0.395659432379381 0.983753407641993
0.405676126869984 0.980425953872429
0.415692821360588 0.980425953872429
0.425709515851193 0.980425953872429
0.435726210341797 0.973962151939337
0.445742904832401 0.973962151939337
0.455759599323005 0.973962151939337
0.465776293813608 0.966102696719944
0.475792988304212 0.966102696719944
0.485809682794816 0.966102696719944
0.49582637728542 0.960536845517115
0.505843071776024 0.959572335882541
0.515859766266628 0.949973854422025
0.525876460757232 0.949973854422025
0.535893155247836 0.949973854422025
0.54590984973844 0.937178513326565
0.555926544229044 0.937178513326565
0.565943238719647 0.937178513326565
0.575959933210251 0.923254549151876
0.585976627700856 0.923254549151876
0.59599332219146 0.923254549151876
0.606010016682064 0.90761326319695
0.616026711172668 0.90761326319695
0.626043405663272 0.90761326319695
0.636060100153876 0.891607245109474
0.646076794644479 0.891607245109474
0.656093489135083 0.874146582940579
0.666110183625687 0.874146582940579
0.676126878116291 0.874146582940579
0.686143572606895 0.874146582940579
0.696160267097499 0.848109719734295
0.706176961588103 0.848109719734295
0.716193656078707 0.831074212310038
0.726210350569311 0.831074212310038
0.736227045059914 0.831074212310038
0.746243739550518 0.792938790435286
0.756260434041123 0.792938790435286
0.766277128531727 0.792938790435286
0.776293823022331 0.786863223660838
0.786310517512935 0.764063499529657
0.796327212003539 0.743543244340229
0.806343906494143 0.743543244340229
0.816360600984747 0.743543244340229
0.826377295475351 0.743543244340229
0.836393989965954 0.705528146634453
0.846410684456558 0.705528146634453
0.856427378947162 0.705528146634453
0.866444073437766 0.661016290520331
0.87646076792837 0.661016290520331
0.886477462418974 0.661016290520331
0.896494156909578 0.61955113044087
0.906510851400182 0.61955113044087
0.916527545890786 0.61955113044087
0.92654424038139 0.61955113044087
0.936560934871994 0.579244077522203
0.946577629362598 0.547868165938427
0.956594323853202 0.547868165938427
0.966611018343806 0.547868165938427
0.97662771283441 0.547868165938427
0.986644407325014 0.506109930376778
0.996661101815618 0.48869110670799
1.00667779630622 0.48869110670799
1.01669449079683 0.48869110670799
1.02671118528743 0.48869110670799
1.03672787977803 0.44350267756593
1.04674457426864 0.44350267756593
1.05676126875924 0.44350267756593
1.06677796324984 0.404415253442902
1.07679465774045 0.404415253442902
1.08681135223105 0.353415307088525
1.09682804672166 0.353415307088525
1.10684474121226 0.353415307088525
1.11686143570287 0.353415307088525
1.12687813019347 0.322749331084102
1.13689482468407 0.322749331084102
1.14691151917468 0.322749331084102
1.15692821366528 0.276202609663443
1.16694490815588 0.276202609663443
1.17696160264649 0.276202609663443
1.18697829713709 0.249377823639096
1.1969949916277 0.249377823639096
1.2070116861183 0.249377823639096
1.2170283806089 0.208646149358189
1.22704507509951 0.208646149358189
1.23706176959011 0.208646149358189
1.24707846408072 0.175962474753504
1.25709515857132 0.175962474753504
1.26711185306192 0.175962474753504
1.27712854755253 0.175962474753504
1.28714524204313 0.1486641430624
1.29716193653374 0.1486641430624
1.30717863102434 0.1486641430624
1.31719532551494 0.123730263175157
1.32721202000555 0.123730263175157
1.33722871449615 0.123730263175157
1.34724540898676 0.123730263175157
1.35726210347736 0.11210966554398
1.36727879796796 0.11210966554398
1.37729549245857 0.11210966554398
1.38731218694917 0.0834803993974616
1.39732888143977 0.0834803993974616
1.40734557593038 0.0706257478297361
1.41736227042098 0.0706257478297361
1.42737896491159 0.0706257478297361
1.43739565940219 0.0706257478297361
1.44741235389279 0.0625988715291035
1.4574290483834 0.0625988715291035
1.467445742874 0.0503206076191301
1.47746243736461 0.0503206076191301
1.48747913185521 0.0503206076191301
1.49749582634581 0.0503206076191301
1.50751252083642 0.0384589325989515
1.51752921532702 0.0384589325989515
1.52754590981763 0.0384589325989515
1.53756260430823 0.02982620118384
1.54757929879883 0.02982620118384
1.55759599328944 0.02982620118384
1.56761268778004 0.02982620118384
1.57762938227065 0.0217410074739239
1.58764607676125 0.0217410074739239
1.59766277125185 0.0217410074739239
1.60767946574246 0.0217410074739239
1.61769616023306 0.0144588245103479
1.62771285472367 0.0144588245103479
1.63772954921427 0.0144588245103479
1.64774624370487 0.0144588245103479
1.65776293819548 0.00974637649225825
1.66777963268608 0.00974637649225825
1.67779632717669 0.00974637649225825
1.68781302166729 0.00974637649225825
1.69782971615789 0.0079190606388337
1.7078464106485 0.00712053984765552
1.7178631051391 0.0057857597370837
1.72787979962971 0.0057857597370837
1.73789649412031 0.0057857597370837
1.74791318861091 0.0057857597370837
1.75792988310152 0.00456410403815514
1.76794657759212 0.00456410403815514
1.77796327208273 0.00330229038472952
1.78797996657333 0.00330229038472952
1.79799666106393 0.00330229038472952
1.80801335555454 0.00246587243858245
1.81803005004514 0.00246587243858245
1.82804674453574 0.00246587243858245
1.83806343902635 0.00181835003184322
1.84808013351695 0.00135278410095042
1.85809682800756 0.00135278410095042
1.86811352249816 0.00135278410095042
1.87813021698876 0.00135278410095042
1.88814691147937 0.00101522510083201
1.89816360596997 0.00101522510083201
1.90818030046058 0.00101522510083201
1.91819699495118 0.000644729729300251
1.92821368944178 0.000644729729300251
1.93823038393239 0.000644729729300251
1.94824707842299 0.000644729729300251
1.9582637729136 0.00039471082067173
1.9682804674042 0.00039471082067173
1.9782971618948 0.00039471082067173
1.98831385638541 0.00033403013055679
1.99833055087601 0.000249570715636009
2.00834724536662 0.000249570715636009
2.01836393985722 0.000249570715636009
2.02838063434782 0.000163903450719044
2.03839732883843 0.000163903450719044
2.04841402332903 0.000163903450719044
2.05843071781964 0.000163903450719044
2.06844741231024 9.41287780124623e-05
2.07846410680084 9.41287780124623e-05
2.08848080129145 9.41287780124623e-05
2.09849749578205 6.42299618331254e-05
2.10851419027266 6.42299618331254e-05
2.11853088476326 6.42299618331254e-05
2.12854757925386 6.42299618331254e-05
2.13856427374447 3.45374767135199e-05
2.14858096823507 3.45374767135199e-05
2.15859766272568 3.45374767135199e-05
2.16861435721628 2.35317810701223e-05
2.17863105170688 2.35317810701223e-05
2.18864774619749 2.35317810701223e-05
2.19866444068809 1.78554472158946e-05
2.20868113517869 1.78554472158946e-05
2.2186978296693 1.78554472158946e-05
2.2287145241599 8.66918920189431e-06
2.23873121865051 8.66918920189431e-06
2.24874791314111 8.66918920189431e-06
2.25876460763171 5.76268287205012e-06
2.26878130212232 5.17787405274055e-06
2.27879799661292 4.2630946654096e-06
2.28881469110353 4.2630946654096e-06
2.29883138559413 4.2630946654096e-06
2.30884808008473 4.2630946654096e-06
2.31886477457534 2.49682419151096e-06
2.32888146906594 2.49682419151096e-06
2.33889816355655 2.49682419151096e-06
2.34891485804715 1.67273606305868e-06
2.35893155253775 1.67273606305868e-06
2.36894824702836 1.67273606305868e-06
2.37896494151896 1.00522868655871e-06
2.38898163600957 1.00522868655871e-06
2.39899833050017 1.00522868655871e-06
2.40901502499077 6.3656289697055e-07
2.41903171948138 6.3656289697055e-07
2.42904841397198 6.3656289697055e-07
2.43906510846259 4.03841483141326e-07
2.44908180295319 3.38378956613319e-07
2.45909849744379 3.38378956613319e-07
2.4691151919344 2.4496618007608e-07
2.479131886425 2.4496618007608e-07
2.48914858091561 1.57404304184906e-07
2.49916527540621 1.57404304184906e-07
2.50918196989681 1.57404304184906e-07
2.51919866438742 8.6638149121215e-08
2.52921535887802 8.6638149121215e-08
2.53923205336862 8.6638149121215e-08
2.54924874785923 8.6638149121215e-08
2.55926544234983 5.12899685687253e-08
2.56928213684044 5.12899685687253e-08
2.57929883133104 3.15246970343548e-08
2.58931552582164 3.15246970343548e-08
2.59933222031225 3.15246970343548e-08
2.60934891480285 3.15246970343548e-08
2.61936560929346 1.28169573927779e-08
2.62938230378406 1.28169573927779e-08
2.63939899827466 1.28169573927779e-08
2.64941569276527 1.28169573927779e-08
2.65943238725587 7.57530101460423e-09
2.66944908174648 5.26253922722877e-09
2.67946577623708 5.26253922722877e-09
2.68948247072768 5.26253922722877e-09
2.69949916521829 3.2524099449949e-09
2.70951585970889 3.2524099449949e-09
2.7195325541995 1.59689751552021e-09
2.7295492486901 1.59689751552021e-09
2.7395659431807 1.59689751552021e-09
2.74958263767131 1.59689751552021e-09
2.75959933216191 6.46894780640639e-10
2.76961602665252 6.46894780640639e-10
2.77963272114312 6.46894780640639e-10
2.78964941563372 6.46894780640639e-10
2.79966611012433 4.48709035605052e-10
2.80968280461493 3.08724072735889e-10
2.81969949910554 3.08724072735889e-10
2.82971619359614 3.08724072735889e-10
2.83973288808674 3.08724072735889e-10
2.84974958257735 1.44980613663975e-10
2.85976627706795 1.44980613663975e-10
2.86978297155855 1.44980613663975e-10
2.87979966604916 8.1789986096024e-11
2.88981636053976 8.1789986096024e-11
2.89983305503037 8.1789986096024e-11
2.90984974952097 3.88187255820404e-11
2.91986644401158 3.88187255820404e-11
2.92988313850218 3.88187255820404e-11
2.93989983299278 1.59577134272841e-11
2.94991652748339 1.59577134272841e-11
2.95993322197399 1.59577134272841e-11
2.96994991646459 1.59577134272841e-11
2.9799666109552 7.82206382939583e-12
2.9899833054458 7.82206382939583e-12
2.99999999993641 NaN


==> hemker_FV_DG_65k_profile_f.dat <==
-2.99999999993536 NaN
-2.98998330544475 1.32718802135861e-18
-2.97996661095415 -5.49295902589919e-18
-2.96994991646354 -7.47064758273791e-18
-2.95993322197294 -9.44833613957663e-18
-2.94991652748234 -1.14260246964153e-17
-2.93989983299173 8.4728109230879e-19
-2.92988313850113 2.91079396557256e-17
-2.91986644401053 5.73685982191423e-17
-2.90984974951992 2.13659697106022e-16
-2.89983305502932 3.42680505825275e-17
-2.88981636053871 -1.45123595940968e-16
-2.87979966604811 -3.24515242464463e-16
-2.8697829715575 -4.67528510440885e-16
-2.8597662770669 -3.52013154149591e-16
-2.8497495825763 -2.36497797858296e-16
-2.83973288808569 1.31486220747087e-15
-2.82971619359509 4.67575880979263e-15
-2.81969949910449 8.03665541211439e-15
-2.80968280461388 4.2667700625493e-15
-2.79966611012328 -2.15981313208458e-14
-2.78964941563267 -4.74630327042409e-14
-2.77963272114207 -9.55679858871257e-14
-2.76961602665147 -6.60902500441383e-14
-2.75959933216086 -3.66125142011509e-14
-2.74958263767026 -7.13477835816348e-15
-2.73956594317965 3.82892812271404e-13
-2.72954924868905 9.13304032238039e-13
-2.71953255419845 1.42309140478716e-12
-2.70951585970784 8.58814583876028e-13
-2.69949916521724 -6.99023140587722e-13
-2.68948247072663 -2.25686086505149e-12
-2.67946577623603 -8.17446582659689e-12
-2.66944908174543 -9.25393924496165e-12
-2.65943238725482 -1.03334126633264e-11
-2.64941569276422 5.51990889919288e-12
-2.63939899827361 3.80999966266164e-11
-2.62938230378301 1.02183377664135e-10
-2.61936560929241 6.64453842686295e-11
-2.6093489148018 3.07073908731232e-11
-2.5993322203112 -5.03060252238255e-12
-2.5893155258206 -4.85463545623011e-11
-2.57929883132999 -2.93906818295977e-10
-2.56928213683939 -6.29678326095325e-10
-2.55926544234878 -9.65449833894658e-10
-2.54924874785818 -1.76261923130045e-09
-2.53923205336757 1.12120581766182e-09
-2.52921535887697 4.00503086662409e-09
-2.51919866438637 6.88885591558635e-09
-2.50918196989576 8.39639216995441e-09
-2.49916527540516 -1.24040966870998e-09
-2.48914858091456 -1.08772115073744e-08
-2.47913188642395 -2.96283616286723e-08
-2.46911519193335 -4.71204054675321e-08
-2.45909849744274 -6.46124493063919e-08
-2.44908180295214 -8.21044931452516e-08
-2.43906510846154 1.03553319794375e-07
-2.42904841397093 3.10260875815768e-07
-2.41903171948033 5.16968431837159e-07
-2.40901502498972 6.19484615641487e-07
-2.39899833049912 6.19484615641487e-07
-2.38898163600852 6.19484615641487e-07
-2.37896494151791 8.54186192523612e-07
-2.36894824702731 8.54186192523612e-07
-2.3589315525367 8.54186192523612e-07
-2.3489148580461 1.59373905446814e-06
-2.3388981635555 1.59373905446814e-06
-2.32888146906489 1.59373905446814e-06
-2.31886477457429 1.59373905446814e-06
-2.30884808008368 2.67235617947416e-06
-2.29883138559308 2.67235617947416e-06
-2.28881469110248 2.67235617947416e-06
-2.27879799661187 3.42626517468849e-06
-2.26878130212127 4.3363713699631e-06
-2.25876460763067 4.3363713699631e-06
-2.24874791314006 4.3363713699631e-06
-2.23873121864946 4.3363713699631e-06
-2.22871452415885 8.19187098949298e-06
-2.21869782966825 8.19187098949298e-06
-2.20868113517764 1.21355350021399e-05
-2.19866444068704 1.21355350021399e-05
-2.18864774619644 1.55330332149223e-05
-2.17863105170583 1.55330332149223e-05
-2.16861435721523 1.55330332149223e-05
-2.15859766272463 2.51515011306875e-05
-2.14858096823402 2.51515011306875e-05
-2.13856427374342 2.51515011306875e-05
-2.12854757925281 2.51515011306875e-05
-2.11853088476221 3.76752589679396e-05
-2.10851419027161 3.76752589679396e-05
-2.098497495781 5.45073146085191e-05
-2.0884808012904 5.45073146085191e-05
-2.07846410679979 5.45073146085191e-05
-2.06844741230919 8.41113746854031e-05
-2.05843071781859 8.41113746854031e-05
-2.04841402332798 8.41113746854031e-05
-2.03839732883738 0.000127184763263582
-2.02838063434677 0.000127184763263582
-2.01836393985617 0.000127184763263582
-2.00834724536557 0.000127184763263582
-1.99833055087496 0.000227114547903175
-1.98831385638436 0.000227114547903175
-1.97829716189375 0.000227114547903175
-1.96828046740315 0.00034069882470543
-1.95826377291255 0.00034069882470543
-1.94824707842194 0.00034069882470543
-1.93823038393134 0.00034069882470543
-1.92821368944073 0.000525656544769908
-1.91819699495013 0.000525656544769908
-1.90818030045953 0.000525656544769908
-1.89816360596892 0.000755048687680596
-1.88814691147832 0.000755048687680596
-1.87813021698771 0.00081916982416756
-1.86811352249711 0.00113294320910095
-1.85809682800651 0.00113294320910095
-1.8480801335159 0.00113294320910095
-1.8380634390253 0.00154499616713711
-1.82804674453469 0.00154499616713711
-1.81803005004409 0.00154499616713711
-1.80801335555349 0.0022187264882604
-1.79799666106288 0.0022187264882604
-1.78797996657228 0.0022187264882604
-1.77796327208168 0.00295764573583255
-1.76794657759107 0.00295764573583255
-1.75792988310047 0.00339552022884169
-1.74791318860986 0.00385075411539518
-1.73789649411926 0.00424843605819379
-1.72787979962866 0.00424843605819379
-1.71786310513805 0.00534915669534888
-1.70784641064745 0.00534915669534888
-1.69782971615684 0.00534915669534888
-1.68781302166624 0.00636706532895222
-1.67779632717564 0.00636706532895222
-1.66777963268503 0.00636706532895222
-1.65776293819443 0.00894538572074569
-1.64774624370382 0.00894538572074569
-1.63772954921322 0.00894538572074569
-1.62771285472262 0.0125508752979905
-1.61769616023201 0.0125508752979905
-1.60767946574141 0.0125508752979905
-1.5976627712508 0.0159180834003224
-1.5876460767602 0.0159180834003224
-1.5776293822696 0.0159180834003224
-1.56761268777899 0.0201092177940427
-1.55759599328839 0.0201092177940427
-1.54757929879778 0.0201092177940427
-1.53756260430718 0.025208934028959
-1.52754590981658 0.025208934028959
-1.51752921532597 0.025208934028959
-1.50751252083537 0.025208934028959
-1.49749582634476 0.0314034717483983
-1.48747913185416 0.0314034717483983
-1.47746243736356 0.0384815588829932
-1.46744574287295 0.0384815588829932
-1.45742904838235 0.0384815588829932
-1.44741235389174 0.0448588126033596
-1.43739565940114 0.0448588126033596
-1.42737896491054 0.0448588126033596
-1.41736227041993 0.056785984357657
-1.40734557592933 0.056785984357657
-1.39732888143873 0.056785984357657
-1.38731218694812 0.056785984357657
-1.37729549245752 0.0647983489772384
-1.36727879796691 0.0716755240685954
-1.35726210347631 0.0716755240685954
-1.34724540898571 0.0716755240685954
-1.3372287144951 0.0716755240685954
-1.3272120200045 0.0716755240685954
-1.31719532551389 0.0874467588428843
-1.30717863102329 0.0874467588428843
-1.29716193653269 0.0874467588428843
-1.28714524204208 0.0874467588428843
-1.27712854755148 0.102806056458082
-1.26711185306087 0.102806056458082
-1.25709515857027 0.102806056458082
-1.24707846407967 0.12150732974711
-1.23706176958906 0.12150732974711
-1.22704507509846 0.12150732974711
-1.21702838060786 0.12150732974711
-1.20701168611725 0.147033973457793
-1.19699499162665 0.147033973457793
-1.18697829713604 0.154902329969586
-1.17696160264544 0.169564375429919
-1.16694490815483 0.169564375429919
-1.15692821366423 0.169564375429919
-1.14691151917363 0.169564375429919
-1.13689482468302 0.183600721306743
-1.12687813019242 0.183600721306743
-1.11686143570181 0.182484287104022
-1.10684474121121 0.195446115204561
-1.09682804672061 0.195446115204561
-1.08681135223 0.195446115204561
-1.0767946577394 0.195446115204561
-1.0667779632488 0.201374535291575
-1.05676126875819 0.201374535291575
-1.04674457426759 0.216763727102343
-1.03672787977698 0.216763727102343
-1.02671118528638 0.236699502358282
-1.01669449079578 0.33143994149464
-1.00667779630517 0.426180380630999
-0.996661101814568 0.520920819767356
-0.986644407323964 0.630087144083927
-0.97662771283336 0.690048843310121
-0.966611018342756 0.750010542536316
-0.956594323852152 0.787856012091261
-0.946577629361548 0.787856012091261
-0.936560934870944 0.799246612289111
-0.92654424038034 0.799246612289111
-0.916527545889736 0.799246612289111
-0.906510851399132 0.799246612289111
-0.896494156908529 0.808813603215374
-0.886477462417925 0.808813603215374
-0.876460767927321 0.808813603215374
-0.866444073436716 0.819895349469407
-0.856427378946112 0.819895349469407
-0.846410684455508 0.819895349469407
-0.836393989964905 0.83297365968789
-0.826377295474301 0.83297365968789
-0.816360600983697 0.83297365968789
-0.806343906493093 0.851752621808199
-0.796327212002489 0.851752621808199
-0.786310517511885 0.883665361117855
-0.776293823021281 0.883665361117855
-0.766277128530677 0.883665361117855
-0.756260434040073 0.883665361117855
-0.746243739549469 0.907415306387338
-0.736227045058865 0.907415306387338
-0.726210350568261 0.907415306387338
-0.716193656077657 0.907415306387338
-0.706176961587053 0.919926973423962
-0.696160267096449 0.919926973423962
-0.686143572605845 0.919926973423962
-0.676126878115241 0.919926973423962
-0.666110183624637 0.930840643416738
-0.656093489134033 0.930840643416738
-0.64607679464343 0.939076201942885
-0.636060100152826 0.939076201942885
-0.626043405662222 0.939076201942885
-0.616026711171618 0.939076201942885
-0.606010016681014 0.94719901612035
-0.59599332219041 0.94719901612035
-0.585976627699806 0.94719901612035
-0.575959933209202 0.953872135178989
-0.565943238718598 0.953872135178989
-0.555926544227994 0.953872135178989
-0.54590984973739 0.96629708551754
-0.535893155246786 0.96629708551754
-0.525876460756182 0.96629708551754
-0.515859766265578 0.97006827699343
-0.505843071774974 0.97006827699343
-0.49582637728437 0.97006827699343
-0.485809682793766 0.971468473731447
-0.475792988303162 0.975003233398997
-0.465776293812558 0.978537993066548
-0.455759599321954 0.981445462684749
-0.44574290483135 0.981445462684749
-0.435726210340746 0.981445462684749
-0.425709515850142 0.984783608104813
-0.415692821359539 0.984783608104813
-0.405676126868935 0.984783608104813
-0.395659432378331 0.988193489108493
-0.385642737887727 0.988193489108493
-0.375626043397123 0.988193489108493
-0.365609348906519 0.988193489108493
-0.355592654415915 0.990563400600973
-0.345575959925311 0.990563400600973
-0.335559265434707 0.993374837321386
-0.325542570944103 0.993374837321386
-0.315525876453499 0.993374837321386
-0.305509181962895 0.993374837321386
-0.295492487472292 0.995090878254174
-0.285475792981688 0.995090878254174
-0.275459098491084 0.995090878254174
-0.26544240400048 0.996171274182859
-0.255425709509876 0.996171274182859
-0.245409015019272 0.996764125299201
-0.235392320528668 0.997353278716576
-0.225375626038064 0.997353278716576
-0.21535893154746 0.997353278716576
-0.205342237056856 0.997671811490202
-0.195325542566252 0.997671811490202
-0.185308848075648 0.998118731592864
-0.175292153585044 0.998348327870709
-0.16527545909444 0.998672053589354
-0.155258764603836 0.998672053589354
-0.145242070113232 0.998672053589354
-0.135225375622628 0.999018425449765
-0.125208681132025 0.999018425449765
-0.11519198664142 0.999018425449765
-0.105175292150816 0.999018425449765
-0.0951585976602125 0.99926482068774
-0.0851419031696086 0.99926482068774
-0.0751252086790046 0.99926482068774
-0.0651085141884007 0.999467635878402
-0.0550918196977968 0.999467635878402
-0.0450751252071928 0.999538159579812
-0.0350584307165889 0.999538159579812
-0.0250417362259849 0.999589335782807
-0.015025041735381 0.999589335782807
-0.00500834724477706 0.999589335782807
0.00500834724582688 0.999589335782807
0.0150250417364308 0.999579408471414
0.0250417362270348 0.999579408471414
0.0350584307176387 0.999579408471414
0.0450751252082424 0.999579408471414
0.0550918196988464 0.999527064756281
0.0651085141894503 0.999527064756281
0.0751252086800542 0.999464403350318
0.0851419031706586 0.999348812597859
0.0951585976612626 0.999348812597859
0.105175292151866 0.999348812597859
0.11519198664247 0.999206642902909
0.125208681133074 0.999059844006844
0.135225375623678 0.999059844006844
0.145242070114282 0.999059844006844
0.155258764604886 0.999059844006844
0.16527545909549 0.998635768544304
0.175292153586094 0.998635768544304
0.185308848076698 0.998635768544304
0.195325542567302 0.998067319987816
0.205342237057906 0.998067319987816
0.21535893154851 0.998067319987816
0.225375626039114 0.998067319987816
0.235392320529717 0.997550125010163
0.245409015020321 0.996903711267833
0.255425709510926 0.996257297525504
0.26544240400153 0.99565904632038
0.275459098492133 0.99565904632038
0.285475792982737 0.994470979038278
0.295492487473341 0.994470979038278
0.305509181963945 0.994470979038278
0.315525876454549 0.994470979038278
0.325542570945153 0.992457124011717
0.335559265435757 0.992457124011717
0.345575959926361 0.992457124011717
0.355592654416965 0.990417903255398
0.365609348907569 0.990363748884057
0.375626043398173 0.98824039109327
0.385642737888777 0.98824039109327
0.395659432379381 0.98824039109327
0.405676126869984 0.985857086001986
0.415692821360588 0.985857086001986
0.425709515851193 0.985857086001986
0.435726210341797 0.981964619160016
0.445742904832401 0.981964619160016
0.455759599323005 0.981964619160016
0.465776293813608 0.97687585918001
0.475792988304212 0.97687585918001
0.485809682794816 0.97687585918001
0.49582637728542 0.973102791746189
0.505843071776024 0.97231137556939
0.515859766266628 0.96631956222144
0.525876460757232 0.96631956222144
0.535893155247836 0.96631956222144
0.54590984973844 0.958890379359467
0.555926544229044 0.958890379359467
0.565943238719647 0.958890379359467
0.575959933210251 0.951182766135097
0.585976627700856 0.951182766135097
0.59599332219146 0.951182766135097
0.606010016682064 0.941870843611851
0.616026711172668 0.941870843611851
0.626043405663272 0.941870843611851
0.636060100153876 0.931522539034292
0.646076794644479 0.931522539034292
0.656093489135083 0.92239789545571
0.666110183625687 0.92239789545571
0.676126878116291 0.92239789545571
0.686143572606895 0.92239789545571
0.696160267097499 0.9093382208009
0.706176961588103 0.9093382208009
0.716193656078707 0.901445051475213
0.726210350569311 0.901445051475213
0.736227045059914 0.901445051475213
0.746243739550518 0.880929050782469
0.756260434041123 0.880929050782469
0.766277128531727 0.880929050782469
0.776293823022331 0.87755803908209
0.786310517512935 0.863306778517625
0.796327212003539 0.850604389112333
0.806343906494143 0.850604389112333
0.816360600984747 0.850604389112333
0.826377295475351 0.850604389112333
0.836393989965954 0.833840654334681
0.846410684456558 0.833840654334681
0.856427378947162 0.833840654334681
0.866444073437766 0.819716571111754
0.87646076792837 0.819716571111754
0.886477462418974 0.819716571111754
0.896494156909578 0.810226110208837
0.906510851400182 0.810226110208837
0.916527545890786 0.810226110208837
0.92654424038139 0.810226110208837
0.936560934871994 0.805241122222098
0.946577629362598 0.826056761491053
0.956594323853202 0.790702970024917
0.966611018343806 0.755349178558782
0.97662771283441 0.719995387092646
0.986644407325014 0.637092985048783
0.996661101815618 0.525785627091944
1.00667779630622 0.440721305293795
1.01669449079683 0.355656983495645
1.02671118528743 0.270592661697495
1.03672787977803 0.224811784346831
1.04674457426864 0.224811784346831
1.05676126875924 0.224811784346831
1.06677796324984 0.19444102636046
1.07679465774045 0.19444102636046
1.08681135223105 0.18825624648445
1.09682804672166 0.18825624648445
1.10684474121226 0.18825624648445
1.11686143570287 0.18825624648445
1.12687813019347 0.180486807994731
1.13689482468407 0.180486807994731
1.14691151917468 0.180486807994731
1.15692821366528 0.165874230683693
1.16694490815588 0.165874230683693
1.17696160264649 0.165874230683693
1.18697829713709 0.153190954920579
1.1969949916277 0.153190954920579
1.2070116861183 0.153190954920579
1.2170283806089 0.115678151506523
1.22704507509951 0.115678151506523
1.23706176959011 0.115678151506523
1.24707846408072 0.0943305618930896
1.25709515857132 0.0943305618930896
1.26711185306192 0.0943305618930896
1.27712854755253 0.0943305618930896
1.28714524204313 0.0811447677250421
1.29716193653374 0.0811447677250421
1.30717863102434 0.0811447677250421
1.31719532551494 0.0701087735785459
1.32721202000555 0.0701087735785459
1.33722871449615 0.0701087735785459
1.34724540898676 0.0701087735785459
1.35726210347736 0.064680402119527
1.36727879796796 0.064680402119527
1.37729549245857 0.064680402119527
1.38731218694917 0.0504774931905906
1.39732888143977 0.0504774931905906
1.40734557593038 0.0437468074031677
1.41736227042098 0.0437468074031677
1.42737896491159 0.0437468074031677
1.43739565940219 0.0437468074031677
1.44741235389279 0.0394187799239384
1.4574290483834 0.0394187799239384
1.467445742874 0.0323373475956757
1.47746243736461 0.0323373475956757
1.48747913185521 0.0323373475956757
1.49749582634581 0.0323373475956757
1.50751252083642 0.025182354530063
1.51752921532702 0.025182354530063
1.52754590981763 0.025182354530063
1.53756260430823 0.0198233257824372
1.54757929879883 0.0198233257824372
1.55759599328944 0.0198233257824372
1.56761268778004 0.0198233257824372
1.57762938227065 0.0147500319593057
1.58764607676125 0.0147500319593057
1.59766277125185 0.0147500319593057
1.60767946574246 0.0147500319593057
1.61769616023306 0.00996662261797748
1.62771285472367 0.00996662261797748
1.63772954921427 0.00996662261797748
1.64774624370487 0.00996662261797748
1.65776293819548 0.00673550243461016
1.66777963268608 0.00673550243461016
1.67779632717669 0.00673550243461016
1.68781302166729 0.00673550243461016
1.69782971615789 0.005537756495362
1.7078464106485 0.00499888329790748
1.7178631051391 0.00417916051258714
1.72787979962971 0.00417916051258714
1.73789649412031 0.00417916051258714
1.74791318861091 0.00417916051258714
1.75792988310152 0.00317919697372016
1.76794657759212 0.00317919697372016
1.77796327208273 0.00220752184610243
1.78797996657333 0.00220752184610243
1.79799666106393 0.00220752184610243
1.80801335555454 0.00162927669276324
1.81803005004514 0.00162927669276324
1.82804674453574 0.00162927669276324
1.83806343902635 0.00118536892152158
1.84808013351695 0.000883095867105129
1.85809682800756 0.000883095867105129
1.86811352249816 0.000883095867105129
1.87813021698876 0.000883095867105129
1.88814691147937 0.000667675857080941
1.89816360596997 0.000667675857080941
1.90818030046058 0.000667675857080941
1.91819699495118 0.000432291000638428
1.92821368944178 0.000432291000638428
1.93823038393239 0.000432291000638428
1.94824707842299 0.000432291000638428
1.9582637729136 0.000271574749840534
1.9682804674042 0.000271574749840534
1.9782971618948 0.000271574749840534
1.98831385638541 0.000231923085560412
1.99833055087601 0.000175268640030335
2.00834724536662 0.000175268640030335
2.01836393985722 0.000175268640030335
2.02838063434782 0.000117269362641648
2.03839732883843 0.000117269362641648
2.04841402332903 0.000117269362641648
2.05843071781964 0.000117269362641648
2.06844741231024 6.94005844249041e-05
2.07846410680084 6.94005844249041e-05
2.08848080129145 6.94005844249041e-05
2.09849749578205 5.06118821293087e-05
2.10851419027266 5.06118821293087e-05
2.11853088476326 5.06118821293087e-05
2.12854757925386 5.06118821293087e-05
2.13856427374447 3.24923167863785e-05
2.14858096823507 2.63029268349504e-05
2.15859766272568 2.01135368835222e-05
2.16861435721628 1.62618424916127e-05
2.17863105170688 1.53649345940661e-05
2.18864774619749 1.44680266965195e-05
2.19866444068809 1.33786451990453e-05
2.20868113517869 1.17941678988529e-05
2.2186978296693 1.02096905986606e-05
2.2287145241599 6.46106454775973e-06
2.23873121865051 6.46106454775973e-06
2.24874791314111 6.46106454775973e-06
2.25876460763171 4.2629040911401e-06
2.26878130212232 3.81653706701875e-06
2.27879799661292 3.13211869528556e-06
2.28881469110353 3.13211869528556e-06
2.29883138559413 3.13211869528556e-06
2.30884808008473 3.13211869528556e-06
2.31886477457534 1.83444527550957e-06
2.32888146906594 1.83444527550957e-06
2.33889816355655 1.83444527550957e-06
2.34891485804715 1.24904050279898e-06
2.35893155253775 1.24904050279898e-06
2.36894824702836 1.24904050279898e-06
2.37896494151896 8.11657088645899e-07
2.38898163600957 8.11657088645899e-07
2.39899833050017 8.11657088645899e-07
2.40901502499077 5.91086063701347e-07
2.41903171948138 5.91086063701347e-07
2.42904841397198 5.91086063701347e-07
2.43906510846259 2.8833257644317e-07
2.44908180295319 1.75858049565392e-07
2.45909849744379 5.64295888773615e-08
2.4691151919344 -1.36243454653594e-08
2.479131886425 -7.8398517125013e-08
2.48914858091561 -6.10470888985888e-08
2.49916527540621 -2.33358792710414e-08
2.50918196989681 1.4375330356506e-08
2.51919866438742 1.11812417310768e-08
2.52921535887802 6.94048055762161e-09
2.53923205336862 2.6997193841664e-09
2.54924874785923 -1.54104178928881e-09
2.55926544234983 4.92239715451163e-12
2.56928213684044 -4.3521639957967e-10
2.57929883133104 -6.18949762250609e-10
2.58931552582164 -3.85218707866459e-10
2.59933222031225 -1.51487653482329e-10
2.60934891480285 8.22434009018014e-11
2.61936560929346 2.01164558016258e-11
2.62938230378406 2.07715343262463e-11
2.63939899827466 2.14266128508668e-11
2.64941569276527 2.20816913754873e-11
2.65943238725587 5.52696094335134e-12
2.66944908174648 -4.40795676753703e-12
2.67946577623708 -4.52178832439262e-12
2.68948247072768 -4.63561988124821e-12
2.69949916521829 -9.20893625481087e-13
2.70951585970889 1.36358344874011e-12
2.7195325541995 1.24951389738937e-12
2.7295492486901 6.67780108046563e-13
2.7395659431807 8.6046318703754e-14
2.74958263767131 -4.95687470639055e-13
2.75959933216191 -1.23409995745569e-13
2.76961602665252 -6.23850041723779e-14
2.77963272114312 -1.36001259918977e-15
2.78964941563372 5.96649789740011e-14
2.79966611012433 1.87117197426457e-14
2.80968280461493 -1.78625597148634e-15
2.81969949910554 -2.76123805906758e-15
2.82971619359614 -3.73622014664882e-15
2.83973288808674 -4.71120223423006e-15
2.84974958257735 -7.17671328910085e-16
2.85976627706795 -2.68250410163339e-16
2.86978297155855 1.81170508583406e-16
2.87979966604916 1.83148572635997e-16
2.88981636053976 1.22846701762669e-16
2.89983305503037 6.25448308893408e-17
2.90984974952097 5.33931167241805e-17
2.91986644401158 2.31613259575453e-17
2.92988313850218 -7.07046480908584e-18
2.93989983299278 -2.1526038923264e-17
2.94991652748339 -1.26491218968105e-17
2.95993322197399 -3.77220487035708e-18
2.96994991646459 5.10471215609637e-18
2.9799666109552 3.45987061217209e-19
2.9899833054458 1.4694485307437e-18
2.99999999993641 NaN


==> triple_DG_262k_profile.dat <==
8.07383673806505e-15 NaN
0.00333889816359962 -1.80297538303307e-13
0.00667779632719116 1.31540309996545e-12
0.0100166944907827 7.79104471858219e-13
0.0133555926543742 -9.15185162637097e-12
0.0166944908179658 6.82428675955764e-12
0.0200333889815573 1.25326080258782e-11
0.0233722871451489 -6.72113011565774e-11
0.0267111853087404 -1.39621096403645e-10
0.030050083472332 8.86977286911039e-10
0.0333889816359235 1.13561605575429e-10
0.036727879799515 -9.21855319676326e-09
0.0400667779631066 7.29523637982168e-10
0.0434056761266981 6.77989565777914e-08
0.0467445742902897 -1.56041939569275e-07
0.0500834724538812 -2.48556816215854e-07
0.0534223706174728 1.09338272914504e-06
0.0567612687810643 1.06811711905047e-06
0.0601001669446558 -7.84652437005387e-06
0.0634390651082474 -1.96115836236743e-05
0.0667779632718389 7.01891411409109e-05
0.0701168614354305 8.25981065393204e-05
0.073455759599022 -0.000577827174846846
0.0767946577626135 -0.000712878048192627
0.0801335559262051 0.00315659020707254
0.0834724540897966 0.00775376419893149
0.0868113522533882 -0.0132951097655864
0.0901502504169797 -0.0557109424343774
0.0934891485805713 -0.0618468221131808
0.0968280467441628 0.102098997261378
0.100166944907754 0.556062833011341
0.103505843071346 1.19058148745705
0.106844741234937 1.76056902129928
0.110183639398529 2.0104883668426
0.113522537562121 2.06905123924117
0.116861435725712 2.02359115188154
0.120200333889304 1.99387862859351
0.123539232052895 1.9959219343302
0.126878130216487 1.99913734969599
0.130217028380078 2.00053665972274
0.13355592654367 2.00027208912926
0.136894824707261 1.99991752952172
0.140233722870853 1.99996909755303
0.143572621034444 2.000010236479
0.146911519198036 2.00000499149735
0.150250417361628 1.99999762236764
0.153589315525219 1.99999957512147
0.156928213688811 2.0000003597588
0.160267111852402 1.99999986168664
0.163606010015994 1.99999996451143
0.166944908179585 2.00000000498239
0.170283806343177 2.00000000609864
0.173622704506768 1.99999999841684
0.17696160267036 2.00000000000546
0.180300500833951 2.00000000007093
0.183639398997543 1.99999999999795
0.186978297161134 2.00000000000192
0.190317195324726 1.99999999999684
0.193656093488318 1.9999999999602
0.196994991651909 2.00000000007479
0.200333889815501 2.00000000013492
0.203672787979092 1.99999999951263
0.207011686142684 1.99999999874694
0.210350584306275 2.00000001039885
0.213689482469867 2.00000000559189
0.217028380633458 1.99999995552951
0.22036727879705 1.99999999071815
0.223706176960641 2.00000029350465
0.227045075124233 1.99999998752521
0.230383973287824 1.99999747641715
0.233722871451416 1.99999920546426
0.237061769615008 2.00000994419079
0.240400667778599 2.0000039181258
0.243739565942191 1.99996179008566
0.247078464105782 1.99993184521032
0.250417362269374 2.0000746835228
0.253756260432965 2.00049386676001
0.257095158596557 2.00044344434045
0.260434056760148 1.99856488568797
0.26377295492374 1.9959574604956
0.267111853087331 1.99496878858034
0.270450751250923 2.00842129036264
0.273789649414515 2.03640209787079
0.277128547578106 2.03783323600023
0.280467445741698 1.9753616167885
0.283806343905289 1.82212428031318
0.287145242068881 1.58009730998895
0.290484140232472 1.30909804835607
0.293823038396064 1.0921650450935
0.297161936559655 0.966538329826066
0.300500834723247 0.954158182106533
0.303839732886838 0.97749628874308
0.30717863105043 0.997534666865573
0.310517529214022 1.00362272064959
0.313856427377613 1.00329340351504
0.317195325541205 1.00035042167528
0.320534223704796 0.999217305880577
0.323873121868388 0.99965739058828
0.327212020031979 1.00010677921137
0.330550918195571 1.00008759754666
0.333889816359162 1.00000108274764
0.337228714522754 0.99998276460643
0.340567612686345 0.999994865072804
0.343906510849937 1.00000339286102
0.347245409013528 1.00000154025845
0.35058430717712 0.999999928701051
0.353923205340712 0.999999655412539
0.357262103504303 0.999999941261741
0.360601001667895 1.000000050022
0.363939899831486 1.00000001575944
0.367278797995078 0.999999995819085
0.370617696158669 0.999999997774433
0.373956594322261 1.00000000006006
0.377295492485852 1.00000000039627
0.380634390649444 0.999999999995475
0.383973288813035 0.999999999938232
0.387312186976627 0.999999999999616
0.390651085140219 1.0000000000136
0.39398998330381 1.00000000000029
0.397328881467402 0.999999999993676
0.400667779630993 1.00000000000006
0.404006677794585 1.00000000000043
0.407345575958176 0.999999999999866
0.410684474121768 0.999999999999959
0.414023372285359 0.999999999999999
0.417362270448951 0.999999999999997
0.420701168612542 0.999999999999982
0.424040066776134 1.00000000000002
0.427378964939725 1.00000000000001
0.430717863103317 1
0.434056761266909 0.999999999999991
0.4373956594305 0.999999999999986
0.440734557594092 0.999999999999989
0.444073455757683 1.00000000000001
0.447412353921275 0.999999999999982
0.450751252084866 1.00000000000008
0.454090150248458 0.99999999999999
0.457429048412049 0.999999999999999
0.460767946575641 1
0.464106844739232 0.999999999999978
0.467445742902824 0.999999999999997
0.470784641066416 0.999999999999985
0.474123539230007 1.00000000000001
0.477462437393599 1.00000000000001
0.48080133555719 1
0.484140233720782 0.999999999999973
0.487479131884373 0.999999999999953
0.490818030047965 1.00000000000001
0.494156928211556 0.999999999999995
0.497495826375148 0.999999999999962
0.500834724538739 0.999999999999998
0.504173622702331 1
0.507512520865922 1.00000000000003
0.510851419029514 1.00000000000003
0.514190317193106 0.999999999999997
0.517529215356697 1.00000000000009
0.520868113520289 1.00000000000017
0.52420701168388 0.999999999999772
0.527545909847472 0.999999999998906
0.530884808011063 0.999999999999484
0.534223706174655 1.00000000000542
0.537562604338246 1.00000000000434
0.540901502501838 0.99999999997927
0.54424040066543 0.999999999961518
0.547579298829021 1.00000000006915
0.550918196992613 1.00000000021488
0.554257095156204 1.00000000004196
0.557595993319796 0.999999998573427
0.560934891483387 0.999999998795654
0.564273789646979 1.00000000323261
0.56761268781057 1.00000000873712
0.570951585974162 1.00000000068179
0.574290484137753 0.99999995899847
0.577629382301345 0.99999991455832
0.580968280464937 1.00000005972567
0.584307178628528 1.00000039486009
0.58764607679212 1.0000003756103
0.590984974955711 0.999999311963529
0.594323873119303 0.999997410154827
0.597662771282894 0.999997058272893
0.601001669446486 1.00000562514161
0.604340567610077 1.00001486657527
0.607679465773669 1.00000688957725
0.61101836393726 0.999958122852788
0.614357262100852 0.999895097453376
0.617696160264443 0.999942712298179
0.621035058428035 1.00021293489439
0.624373956591626 1.00061909036288
0.627712854755218 1.0006373874553
0.63105175291881 0.999392325574887
0.634390651082401 0.99689928958064
0.637729549245993 0.99458118802229
0.641068447409584 0.996049940631958
0.644407345573176 1.00668103340822
0.647746243736767 1.02540984476454
0.651085141900359 1.04715328944465
0.65442404006395 1.04900538946897
0.657762938227542 1.00091531054075
0.661101836391134 0.891151622148787
0.664440734554725 0.721839602963377
0.667779632718317 0.51564531001556
0.671118530881908 0.30708766566362
0.6744574290455 0.13456764523322
0.677796327209091 0.016643630569267
0.681135225372683 -0.0363012181823081
0.684474123536274 -0.0428348093176167
0.687813021699866 -0.0297345692999373
0.691151919863457 -0.0102655543860825
0.694490818027049 0.00147578500075994
0.69782971619064 0.00483627023896394
0.701168614354232 0.00371124857357041
0.704507512517824 0.00123437816728259
0.707846410681415 -0.000277249271138653
0.711185308845007 -0.000608201944633281
0.714524207008598 -0.000370618641384123
0.71786310517219 -2.59506868742743e-05
0.721202003335781 0.000104550118671879
0.724540901499373 6.00188904962153e-05
0.727879799662964 1.35089482007028e-05
0.731218697826556 -1.11553618595802e-05
0.734557595990147 -1.1886635943841e-05
0.737896494153739 -2.68412001148406e-06
0.741235392317331 3.10707516074831e-06
0.744574290480922 1.86670007958663e-06
0.747913188644514 3.9366263333684e-07
0.751252086808105 -3.66123287419004e-07
0.754590984971697 -2.47520688660585e-07
0.757929883135288 -3.008928745621e-08
0.76126878129888 4.96620468721118e-08
0.764607679462471 2.91984095023734e-08
0.767946577626063 6.59833855268436e-09
0.771285475789654 -5.14161684313775e-09
0.774624373953246 -4.47147007552271e-09
0.777963272116837 -8.22712945471338e-10
0.781302170280429 9.22480612809631e-10
0.78464106844402 6.17866079580461e-10
0.787979966607612 -5.83770334739964e-11
0.791318864771204 -1.37165415545731e-10
0.794657762934795 -2.96757884080199e-11
0.797996661098387 2.07526569888026e-11
0.801335559261978 1.71945899784755e-11
0.80467445742557 -9.78811756260184e-13
0.808013355589161 -4.54453014536399e-12
0.811352253752753 -7.39939461328888e-13
0.814691151916344 6.53763092412194e-13
0.818030050079936 5.00814705180637e-13
0.821368948243528 -6.05285846202709e-14
0.824707846407119 -1.2180900658924e-13
0.828046744570711 -1.58971911999852e-14
0.831385642734302 1.76149549962845e-14
0.834724540897894 8.92415685402841e-15
0.838063439061485 -4.24173241179678e-15
0.841402337225077 -2.16143440367899e-15
0.844741235388668 4.96958334838046e-17
0.84808013355226 4.73957047686832e-16
0.851419031715851 9.60293751346187e-17
0.854757929879443 -5.21591477237638e-17
0.858096828043035 -3.41022815550823e-17
0.861435726206626 1.11358950598179e-17
0.864774624370218 5.21904393118426e-18
0.868113522533809 -2.01107502550259e-18
0.871452420697401 -1.57691089042413e-18
0.874791318860992 -1.17587441096497e-19
0.878130217024584 3.09003929142829e-19
0.881469115188175 6.8504496604931e-20
0.884808013351767 -5.99280189898426e-20
0.888146911515358 -1.40939417481255e-20
0.89148580967895 1.13680037410542e-20
0.894824707842541 2.73655988159054e-21
0.898163606006133 -8.50920824752286e-22
0.901502504169725 -1.13825205293943e-21
0.904841402333316 2.46531129973072e-22
0.908180300496908 2.00687132648131e-22
0.911519198660499 -1.43492374480886e-23
0.914858096824091 -4.00768376576607e-23
0.918196994987682 -7.03671664140938e-24
0.921535893151274 4.62306832451565e-24
0.924874791314865 1.83218055999808e-24
0.928213689478457 -4.19439198768192e-25
0.931552587642049 -3.64375834327432e-25
0.93489148580564 1.29843954219186e-25
0.938230383969232 1.0142219767448e-25
0.941569282132823 -1.39130974986674e-26
0.944908180296415 -7.63494630151698e-27
0.948247078460006 2.76036797446017e-27
0.951585976623598 5.42630563282656e-28
0.954924874787189 -7.346454990832e-28
0.958263772950781 -1.36305177729548e-28
0.961602671114372 1.63117171665625e-28
0.964941569277964 -1.06824419972068e-29
0.968280467441555 -2.69734069285131e-29
0.971619365605147 8.43366376612655e-30
0.974958263768738 2.91767898378925e-30
0.97829716193233 -1.77928368861979e-30
0.981636060095922 -6.25132139126553e-31
0.984974958259513 1.28197006776953e-30
0.988313856423105 4.84916565152824e-32
0.991652754586696 -8.19760870717409e-32
0.994991652750288 3.08727981606646e-33
0.998330550913879 1.12385835628292e-32
1.00166944907747 -9.14323962104478e-34
1.00500834724106 -4.30529020793487e-34
1.00834724540465 3.35875505039541e-34
1.01168614356825 -2.27011725498434e-34
1.01502504173184 -4.06886815857751e-37
1.01836393989543 -8.16491470312317e-36
1.02170283805902 4.41149660461229e-36
1.02504173622261 4.49821899175816e-36
1.0283806343862 -1.4184054977386e-36
1.03171953254979 -5.89304577404701e-37
1.03505843071339 2.37970454256902e-37
1.03839732887698 2.14664598818307e-37
1.04173622704057 -8.48430469432868e-38
1.04507512520416 -3.73314957019987e-38
1.04841402336775 1.15114167010396e-38
1.05175292153134 7.22860583669003e-39
1.05509181969494 -1.94930786983172e-39
1.05843071785853 -5.83410480614217e-40
1.06176961602212 1.82494295775036e-40
1.06510851418571 1.13148071548841e-40
1.0684474123493 -3.07470031737449e-42
1.07178631051289 -1.74744241264071e-41
1.07512520867648 -2.0382405330853e-42
1.07846410684008 4.12606773165383e-42
1.08180300500367 -2.61774650783006e-43
1.08514190316726 -6.72519752949089e-43
1.08848080133085 1.62911113728927e-43
1.09181969949444 7.3220469403366e-44
1.09515859765803 -1.0139078197263e-44
1.09849749582163 -7.72475752495204e-45
1.10183639398522 7.4186311206685e-45
1.10517529214881 2.01352786661378e-46
1.1085141903124 -4.23572114306189e-46
1.11185308847599 6.12974303234995e-47
1.11519198663958 8.74405954810575e-47
1.11853088480317 -2.0191187945406e-47
1.12186978296677 -1.28939271424463e-47
1.12520868113036 1.98265842436405e-48
1.12854757929395 1.40618635656781e-48
1.13188647745754 -4.03941042272893e-49
1.13522537562113 -1.55602941661705e-49
1.13856427378472 1.23540480202544e-50
1.14190317194832 2.26262334895652e-50
1.14524207011191 1.42894891428351e-51
1.1485809682755 -3.25526556138381e-51
1.15191986643909 -3.51382316411759e-53
1.15525876460268 -6.35959985719631e-54
1.15859766276627 4.08254325539354e-53
1.16193656092986 4.86191105569568e-53
1.16527545909346 -4.62641421215533e-54
1.16861435725705 -1.45901235271063e-53
1.17195325542064 -1.06940963334419e-54
1.17529215358423 1.86086067350395e-54
1.17863105174782 -2.47300807637539e-55
1.18196994991141 -5.17816603674122e-55
1.18530884807501 2.53227399705988e-56
1.1886477462386 4.6095186764954e-56
1.19198664440219 -5.90878669981386e-57
1.19532554256578 -4.36747768617106e-57
1.19866444072937 1.14422031669276e-57
1.20200333889296 6.43426420540184e-58
1.20534223705655 -2.23745231830399e-58
1.20868113522015 -2.7258888571336e-59
1.21202003338374 1.76130018736365e-59
1.21535893154733 9.0751396886749e-61
1.21869782971092 -2.32302228346873e-60
1.22203672787451 1.15231305879314e-61
1.2253756260381 5.00720039663241e-62
1.2287145242017 -3.64642963790849e-62
1.23205342236529 9.83104437728398e-63
1.23539232052888 6.58737385130405e-63
1.23873121869247 -2.43191380653679e-63
1.24207011685606 1.65776364368709e-64
1.24540901501965 4.96095014713976e-64
1.24874791318324 -4.23832068838834e-64
1.25208681134684 1.90550067662866e-65
1.25542570951043 1.25748912687594e-64
1.25876460767402 -1.84813683080926e-65
1.26210350583761 -1.1842989311964e-65
1.2654424040012 3.89834523007152e-66
1.26878130216479 6.51580286662998e-67
1.27212020032839 -5.41123402261602e-67
1.27545909849198 -4.72876428029203e-68
1.27879799665557 1.14650571485603e-67
1.28213689481916 -2.97449373640902e-68
1.28547579298275 -3.28251978886108e-69
1.28881469114634 2.7381524650924e-69
1.29215358930993 -5.11440697932116e-70
1.29549248747353 -1.46246042798681e-70
1.29883138563712 -8.83282805418382e-72
1.30217028380071 3.95266750077588e-72
1.3055091819643 3.47670940807715e-72
1.30884808012789 -5.75736523042608e-73
1.31218697829148 -1.14513012992823e-72
1.31552587645508 3.26476286487514e-73
1.31886477461867 3.94315660745698e-73
1.32220367278226 -5.10381033360398e-74
1.32554257094585 -2.89849071666447e-74
1.32888146910944 1.76556378759582e-74
1.33222036727303 1.41490526073882e-76
1.33555926543663 -1.27416331135518e-75
1.33889816360022 -6.83782782215629e-76
1.34223706176381 3.38325770899216e-76
1.3455759599274 1.16944485389831e-76
1.34891485809099 -4.50193401452095e-77
1.35225375625458 -1.06320539784231e-77
1.35559265441817 7.16106911501487e-78
1.35893155258177 2.00481174854113e-78
1.36227045074536 -3.16823448457297e-78
1.36560934890895 4.36825855573045e-80
1.36894824707254 1.84132767015125e-79
1.37228714523613 1.13408195343766e-81
1.37562604339972 -3.14471701933278e-80
1.37896494156332 4.39733987133241e-81
1.38230383972691 3.44000184516592e-81
1.3856427378905 -1.16080629834134e-81
1.38898163605409 -3.13723905887762e-82
1.39232053421768 7.71026676949304e-83
1.39565943238127 4.22474578031979e-84
1.39899833054486 -7.55864343842285e-84
1.40233722870846 1.16961700180635e-84
1.40567612687205 4.41103070834989e-85
1.40901502503564 -4.30961279543236e-85
1.41235392319923 5.19931162055399e-86
1.41569282136282 2.50818578734222e-86
1.41903171952641 -1.27437937125752e-86
1.42237061769001 1.37158421737482e-87
1.4257095158536 -1.03467099057503e-88
1.42904841401719 1.45670343883794e-88
1.43238731218078 -9.43709616460524e-90
1.43572621034437 -2.27876839800097e-89
1.43906510850796 4.37088593129503e-90
1.44240400667155 3.05405401748653e-90
1.44574290483515 -1.04201285859074e-90
1.44908180299874 1.05144620368883e-91
1.45242070116233 1.56144995561542e-91
1.45575959932592 -4.14754311325853e-92
1.45909849748951 -1.61258053923409e-92
1.4624373956531 4.41046547763138e-93
1.4657762938167 1.85768154400585e-93
1.46911519198029 -8.97669929530142e-94
1.47245409014388 -2.94011524028057e-95
1.47579298830747 5.74707489298221e-95
1.47913188647106 -1.2432611568397e-96
1.48247078463465 -5.68881091181687e-96
1.48580968279824 1.01114694070476e-96
1.48914858096184 5.20156017470398e-98
1.49248747912543 -3.02804332771947e-97
1.49582637728902 1.97520140269452e-98
1.49916527545261 2.61844030350228e-98
1.5025041736162 -1.19966714067248e-98
1.50584307177979 1.39198848532673e-99
1.50918196994339 5.11820617167055e-100
1.51252086810698 -2.42657876236462e-100
1.51585976627057 3.35865438107068e-102
1.51919866443416 1.27217715520133e-101
1.52253756259775 1.78785447528104e-102
1.52587646076134 -1.8810851410383e-102
1.52921535892493 4.4310943943188e-104
1.53255425708853 8.1913071029301e-104
1.53589315525212 -1.78783417893006e-104
1.53923205341571 7.3626200141712e-105
1.5425709515793 -1.69611419698325e-105
1.54590984974289 -1.53089681280415e-105
1.54924874790648 1.9773316031518e-105
1.55258764607008 -6.18080304527676e-106
1.55592654423367 -1.06963618585985e-106
1.55926544239726 7.79893552121796e-107
1.56260434056085 -1.67921503439892e-107
1.56594323872444 -6.75927375256084e-109
1.56928213688803 2.7461753466259e-109
1.57262103505162 1.57070656196655e-109
1.57595993321522 -1.27250542236141e-110
1.57929883137881 -5.35435336814753e-110
1.5826377295424 5.03723827054719e-111
1.58597662770599 6.35362592292535e-111
1.58931552586958 -1.30157525082546e-111
1.59265442403317 -5.4970723747228e-112
1.59599332219677 2.90715705781479e-112
1.59933222036036 -7.09633585412042e-113
1.60267111852395 5.07673975239072e-114
1.60601001668754 1.87279836042091e-114
1.60934891485113 -1.99219104215828e-115
1.61268781301472 -2.23304525876901e-115
1.61602671117831 4.50969015845915e-116
1.61936560934191 8.58843123962068e-117
1.6227045075055 -6.95233360553485e-117
1.62604340566909 2.32780818893556e-117
1.62938230383268 1.11407877811984e-117
1.63272120199627 -9.8331575794504e-118
1.63606010015986 3.81418332902231e-118
1.63939899832346 -4.78668649640175e-119
1.64273789648705 -4.08592543331945e-119
1.64607679465064 5.67982633527163e-120
1.64941569281423 3.7897561917985e-120
1.65275459097782 -2.10103823006516e-120
1.65609348914141 4.12918663155648e-121
1.659432387305 3.59639201512783e-124
1.6627712854686 -2.04871746247896e-122
1.66611018363219 2.96889868845574e-123
1.66944908179578 3.12277020309539e-123
1.67278797995937 -2.07807416282469e-123
1.67612687812296 -6.50502663783539e-125
1.67946577628655 4.58475980081444e-125
1.68280467445015 -1.46205186920888e-125
1.68614357261374 -3.61095817376519e-126
1.68948247077733 9.56490331808359e-127
1.69282136894092 4.63019809702107e-127
1.69616026710451 -4.80561111775965e-127
1.6994991652681 3.01247344316837e-128
1.70283806343169 1.37348178916506e-128
1.70617696159529 2.88962173645681e-130
1.70951585975888 -3.04053391054594e-129
1.71285475792247 2.06247540219542e-129
1.71619365608606 1.35021880304119e-130
1.71953255424965 -1.5691648451433e-130
1.72287145241324 -4.24423694807061e-132
1.72621035057684 4.85212849496315e-131
1.72954924874043 -3.01678828174122e-131
1.73288814690402 -1.87838590475063e-132
1.73622704506761 2.10702609553785e-132
1.7395659432312 -5.00248729733133e-133
1.74290484139479 -5.18774379980464e-134
1.74624373955838 1.93450964895609e-134
1.74958263772198 1.17708044101572e-135
1.75292153588557 -1.80809525628179e-135
1.75626043404916 -8.71908487544801e-138
1.75959933221275 2.39536368659822e-136
1.76293823037634 -5.83724248471938e-137
1.76627712853993 -7.84266821769809e-138
1.76961602670353 5.26325512086119e-138
1.77295492486712 -2.50101230115372e-139
1.77629382303071 -5.48604284483149e-139
1.7796327211943 9.61017868533206e-140
1.78297161935789 -4.6463267774427e-141
1.78631051752148 -4.12132270864993e-141
1.78964941568507 2.35584641006226e-141
1.79298831384867 4.08682427827941e-142
1.79632721201226 -3.21675248769491e-142
1.79966611017585 9.50831232413045e-143
1.80300500833944 -9.69409759607113e-145
1.80634390650303 -5.2742179314236e-144
1.80968280466662 1.01183277475245e-144
1.81302170283022 -1.43604494047321e-145
1.81636060099381 -1.18879855916644e-146
1.8196994991574 4.71600292366959e-147
1.82303839732099 -1.4051934176508e-147
1.82637729548458 1.85591538091784e-147
1.82971619364817 1.71658779407189e-148
1.83305509181176 -5.52152674049177e-148
1.83639398997536 1.40296033884035e-148
1.83973288813895 1.22093776975322e-148
1.84307178630254 -3.37289080926875e-149
1.84641068446613 2.42807595832608e-151
1.84974958262972 8.3942369212207e-151
1.85308848079331 -6.91778875980444e-151
1.85642737895691 3.37379479675937e-151
1.8597662771205 -2.07316253069015e-152
1.86310517528409 -1.94617021761973e-152
1.86644407344768 3.71978163795414e-153
1.86978297161127 1.97256201873277e-153
1.87312186977486 -1.3071539820459e-153
1.87646076793846 1.63634906036798e-154
1.87979966610205 7.66883312473707e-155
1.88313856426564 -3.59823739854296e-155
1.88647746242923 -9.25527388394958e-157
1.88981636059282 2.49177651518453e-156
1.89315525875641 -6.0627409226988e-157
1.89649415692 -3.90270390868424e-158
1.8998330550836 1.40721223939327e-157
1.90317195324719 -3.53105319192895e-158
1.90651085141078 9.04848177092647e-159
1.90984974957437 1.40555026988626e-159
1.91318864773796 -4.65211617457727e-160
1.91652754590155 -5.18524565386388e-161
1.91986644406514 3.11365598122658e-161
1.92320534222874 -1.2210347566142e-162
1.92654424039233 -2.29059485264209e-162
1.92988313855592 -5.26777702087622e-164
1.93322203671951 1.29023902382067e-163
1.9365609348831 -1.77797902259858e-164
1.93989983304669 -8.52012751984905e-165
1.94323873121029 1.86864784960624e-165
1.94657762937388 5.74177670083666e-166
1.94991652753747 -3.34677724163176e-166
1.95325542570106 8.29859706246178e-167
1.95659432386465 -2.97207803372475e-167
1.95993322202824 2.63320177276839e-168
1.96327212019184 1.6822891927562e-168
1.96661101835543 -4.18740678076974e-169
1.96994991651902 -1.21858094436639e-169
1.97328881468261 3.27820309185679e-170
1.9766277128462 5.26256791042372e-171
1.97996661100979 -5.57573157169357e-171
1.98330550917338 1.46517545534001e-171
1.98664440733698 -1.39742214281132e-172
1.98998330550057 -2.69276342103352e-172
1.99332220366416 1.33743127390008e-172
1.99666110182775 -1.56032523077417e-173
1.99999999999134 NaN


==> triple_FV_262k_profile.dat <==
8.451572774959e-15 NaN
0.00333889816359955 3.9240201641086e-07
0.00667779632719064 8.53989417652624e-07
0.0100166944907817 2.64978055953008e-06
0.0133555926543728 6.22453003868342e-06
0.0166944908179639 9.31744828823347e-06
0.020033388981555 3.06166597162281e-05
0.0233722871451461 9.11227434910711e-05
0.0267111853087372 9.11227434910711e-05
0.0300500834723283 0.000241836649600676
0.0333889816359194 0.000617485202821966
0.0367278797995105 0.00114009176757509
0.0400667779631016 0.00114009176757509
0.0434056761266927 0.00285645109829333
0.0467445742902838 0.00646109916780137
0.0500834724538749 0.0135419295673679
0.053422370617466 0.0135419295673679
0.0567612687810571 0.02482124338986
0.0601001669446482 0.0468064904621916
0.0634390651082393 0.0614979368109339
0.0667779632718304 0.104203930060729
0.0701168614354215 0.104203930060729
0.0734557595990125 0.177053100455569
0.0767946577626036 0.267806641047085
0.0801335559261947 0.345829616450346
0.0834724540897858 0.440517470211138
0.0868113522533769 0.591960576663405
0.090150250416968 0.591960576663405
0.0934891485805591 0.744871217888155
0.0968280467441502 0.935599704094266
0.100166944907741 1.04040085973822
0.103505843071332 1.17809391624859
0.106844741234923 1.17809391624859
0.110183639398515 1.39351284697672
0.113522537562106 1.49477837443061
0.116861435725697 1.6217450069554
0.120200333889288 1.7107321305915
0.123539232052879 1.7107321305915
0.12687813021647 1.84082628350619
0.130217028380061 1.84082628350619
0.133555926543652 1.89933893258928
0.136894824707243 1.9242546291698
0.140233722870834 1.94246057050917
0.143572621034426 1.96896503639298
0.146911519198017 1.97706110095649
0.150250417361608 1.98826241319969
0.153589315525199 1.98826241319969
0.15692821368879 1.99297460560631
0.160267111852381 1.99480311681211
0.163606010015972 1.99698435805909
0.166944908179563 1.99825890066014
0.170283806343154 1.99900424727391
0.173622704506745 1.99944692007881
0.176961602670337 1.99969414187779
0.180300500833928 1.99970542650481
0.183639398997519 1.9996307040093
0.18697829716111 1.9996307040093
0.190317195324701 1.99941510650791
0.193656093488292 1.99894834182812
0.196994991651883 1.99876477153768
0.200333889815474 1.99835755523188
0.203672787979065 1.9972984447809
0.207011686142656 1.99586063416546
0.210350584306247 1.99362572398321
0.213689482469839 1.99362572398321
0.21702838063343 1.9914947190596
0.220367278797021 1.98567846945681
0.223706176960612 1.97934234349718
0.227045075124203 1.97380283194393
0.230383973287794 1.96511177264848
0.233722871451385 1.95721904517814
0.237061769614976 1.95004046941628
0.240400667778567 1.92560899929065
0.243739565942158 1.92560899929065
0.24707846410575 1.90661649499361
0.250417362269341 1.8776834270688
0.253756260432932 1.85085520734481
0.257095158596523 1.83298202422828
0.260434056760114 1.80579196113093
0.263772954923705 1.76426949399675
0.267111853087296 1.70812970874424
0.270450751250887 1.70812970874424
0.273789649414478 1.65761100342024
0.277128547578069 1.61919331631909
0.28046744574166 1.58595824010383
0.283806343905252 1.52021374886018
0.287145242068843 1.49139135575201
0.290484140232434 1.45059238925749
0.293823038396025 1.40372178341316
0.297161936559616 1.38020080915849
0.300500834723207 1.35051315200346
0.303839732886798 1.30589059958901
0.307178631050389 1.26348356933154
0.31051752921398 1.23312167553785
0.313856427377571 1.19829190380867
0.317195325541162 1.16217714595767
0.320534223704754 1.14064353148746
0.323873121868345 1.14064353148746
0.327212020031936 1.11456884260401
0.330550918195527 1.08164196346409
0.333889816359118 1.0699136518452
0.337228714522709 1.05457446151616
0.3405676126863 1.05457446151616
0.343906510849891 1.04307207258729
0.347245409013482 1.03445012907324
0.350584307177073 1.02601463706522
0.353923205340665 1.01800092256545
0.357262103504256 1.01465995265771
0.360601001667847 1.01465995265771
0.363939899831438 1.0098273247027
0.367278797995029 1.00773083987387
0.37061769615862 1.00589667747137
0.373956594322211 1.00364431675916
0.377295492485802 1.00212834802424
0.380634390649393 1.00212834802424
0.383973288812984 1.00152619709023
0.387312186976575 1.00112379473873
0.390651085140167 1.00074533458187
0.393989983303758 1.00074533458187
0.397328881467349 1.00047968575166
0.40066777963094 1.00032437928357
0.404006677794531 1.00026023795376
0.407345575958122 1.00013902528593
0.410684474121713 1.00009203112925
0.414023372285304 1.00005798349279
0.417362270448895 1.00005798349279
0.420701168612486 1.00003680588431
0.424040066776078 1.00001969529884
0.427378964939669 1.00000987082571
0.43071786310326 1.00000987082571
0.434056761266851 1.00000622385242
0.437395659430442 1.00000332060917
0.440734557594033 1.00000332060917
0.444073455757624 1.00000156960874
0.447412353921215 1.00000047730596
0.450751252084806 0.999999649891238
0.454090150248397 0.99999886848519
0.457429048411988 0.99999886848519
0.46076794657558 0.999998083354321
0.464106844739171 0.999996733202612
0.467445742902762 0.999995266320805
0.470784641066353 0.999992069719842
0.474123539229944 0.999987161842082
0.477462437393535 0.999987161842082
0.480801335557126 0.999982846730523
0.484140233720717 0.999975483612986
0.487479131884308 0.99995998139709
0.490818030047899 0.999935638674353
0.494156928211491 0.999900906776431
0.497495826375082 0.999900906776431
0.500834724538673 0.999859038399163
0.504173622702264 0.999831418100233
0.507512520865855 0.999704225448388
0.510851419029446 0.999704225448388
0.514190317193037 0.999587896726757
0.517529215356628 0.99944003998913
0.520868113520219 0.999219628421562
0.52420701168381 0.998909230154498
0.527545909847401 0.998909230154498
0.530884808010993 0.99829485404251
0.534223706174584 0.99829485404251
0.537562604338175 0.997628612247307
0.540901502501766 0.996882080918839
0.544240400665357 0.996304344987827
0.547579298828948 0.994979217428694
0.550918196992539 0.993173875029521
0.55425709515613 0.993173875029521
0.557595993319721 0.991069310891595
0.560934891483312 0.989059337257178
0.564273789646904 0.986427258360837
0.567612687810495 0.983453408198079
0.570951585974086 0.981108469399457
0.574290484137677 0.974025122530987
0.577629382301268 0.974025122530987
0.580968280464859 0.967482196870443
0.58430717862845 0.961032900181893
0.587646076792041 0.951848153174264
0.590984974955632 0.942500178559541
0.594323873119223 0.932807980625595
0.597662771282815 0.932807980625595
0.601001669446406 0.91978618423965
0.604340567609997 0.909511715647814
0.607679465773588 0.892532209145552
0.611018363937179 0.872926700547877
0.61435726210077 0.861792226070987
0.617696160264361 0.845505945178357
0.621035058427952 0.827229674320911
0.624373956591543 0.799832950202174
0.627712854755134 0.790511267725721
0.631051752918726 0.776605684897503
0.634390651082317 0.755540413484637
0.637729549245908 0.723550556827063
0.641068447409499 0.690659468259818
0.64440734557309 0.690659468259818
0.647746243736681 0.653269996151166
0.651085141900272 0.622762105108599
0.654424040063863 0.589995002200215
0.657762938227454 0.566763369165937
0.661101836391045 0.550135223694446
0.664440734554636 0.50877607153585
0.667779632718227 0.484603236386224
0.671118530881819 0.456404451733509
0.67445742904541 0.436290161654759
0.677796327209001 0.423223852318706
0.681135225372592 0.385519634133511
0.684474123536183 0.352038519681252
0.687813021699774 0.321181937034851
0.691151919863365 0.294264785955519
0.694490818026956 0.294264785955519
0.697829716190547 0.257220540251891
0.701168614354138 0.237922108456463
0.704507512517729 0.211024982248539
0.707846410681321 0.193896307956028
0.711185308844912 0.193896307956028
0.714524207008503 0.171736909399725
0.717863105172094 0.150136117918779
0.721202003335685 0.132680686604313
0.724540901499276 0.113440822527954
0.727879799662867 0.113440822527954
0.731218697826458 0.100496718265281
0.734557595990049 0.0853235578048852
0.737896494153641 0.0738418422504599
0.741235392317232 0.0738418422504599
0.744574290480823 0.0616695715366024
0.747913188644414 0.0521687840751825
0.751252086808005 0.0475422964074367
0.754590984971596 0.0406824518510077
0.757929883135187 0.0350286211254762
0.761268781298778 0.0283759976642846
0.764607679462369 0.0238136467146193
0.76794657762596 0.0238136467146193
0.771285475789552 0.0200137751196245
0.774624373953143 0.0156265852723076
0.777963272116734 0.0125136880796724
0.781302170280325 0.0125136880796724
0.784641068443916 0.010068873560078
0.787979966607507 0.00802274942729072
0.791318864771098 0.00657470326307714
0.794657762934689 0.00508510503831333
0.79799666109828 0.00508510503831333
0.801335559261871 0.00391683370904179
0.804674457425462 0.0031587484150864
0.808013355589053 0.00257642177637747
0.811352253752645 0.0022130110256089
0.814691151916236 0.00182823423739353
0.818030050079827 0.0013182920079202
0.821368948243418 0.00107540843927484
0.824707846407009 0.000833512366515722
0.8280467445706 0.000645711520066268
0.831385642734191 0.000503589814320303
0.834724540897782 0.000503589814320303
0.838063439061373 0.000388027408631278
0.841402337224964 0.000259960995768612
0.844741235388556 0.000201258384160521
0.848080133552147 0.000165289271640789
0.851419031715738 0.000126692341585611
0.854757929879329 0.000126692341585611
0.85809682804292 9.37136137458584e-05
0.861435726206511 6.22970316483834e-05
0.864774624370102 4.48300677349618e-05
0.868113522533693 4.48300677349618e-05
0.871452420697284 2.97813833637459e-05
0.874791318860875 2.52333499327712e-05
0.878130217024467 1.79779153376283e-05
0.881469115188058 1.25899721798293e-05
0.884808013351649 1.25899721798293e-05
0.88814691151524 9.14687672179616e-06
0.891485809678831 5.6630361297489e-06
0.894824707842422 4.81401258150244e-06
0.898163606006013 4.01876129662956e-06
0.901502504169604 2.84593811102191e-06
0.904841402333195 2.28294983032928e-06
0.908180300496786 1.65705988437907e-06
0.911519198660377 1.29054326379331e-06
0.914858096823968 8.55318204873206e-07
0.91819699498756 8.55318204873206e-07
0.921535893151151 5.61363320559927e-07
0.924874791314742 4.08269237012495e-07
0.928213689478333 2.34522862644645e-07
0.931552587641924 2.34522862644645e-07
0.934891485805515 1.5596289213003e-07
0.938230383969106 1.24400673878375e-07
0.941569282132697 9.42953220283437e-08
0.944908180296288 6.25560102372329e-08
0.948247078459879 4.85085075602459e-08
0.951585976623471 3.60504043435754e-08
0.954924874787062 2.23784949286452e-08
0.958263772950653 1.73235766448879e-08
0.961602671114244 1.30455027974517e-08
0.964941569277835 9.21002803586236e-09
0.968280467441426 6.99689094985445e-09
0.971619365605017 5.75811681246112e-09
0.974958263768608 3.51882054419093e-09
0.978297161932199 2.62790102610531e-09
0.98163606009579 1.7065026433296e-09
0.984974958259382 1.32648967422385e-09
0.988313856422973 9.63815595467054e-10
0.991652754586564 6.16294495176597e-10
0.994991652750155 6.16294495176597e-10
0.998330550913746 4.13003675200801e-10
1.00166944907734 2.39776518113872e-10
1.00500834724093 1.36925781784361e-10
1.00834724540452 1.30736692524137e-10
1.01168614356811 7.48504476655402e-11
1.0150250417317 5.29286732427932e-11
1.01836393989529 3.03456042078599e-11
1.02170283805888 3.03456042078599e-11
1.02504173622247 1.7793868542128e-11
1.02838063438607 1.19017571857421e-11
1.03171953254966 7.50499891100515e-12
1.03505843071325 6.8909456383357e-12
1.03839732887684 4.59171589629332e-12
1.04173622704043 2.67455644156209e-12
1.04507512520402 1.52607934590735e-12
1.04841402336761 1.52607934590735e-12
1.0517529215312 1.04893665723457e-12
1.05509181969479 6.73579097975511e-13
1.05843071785839 4.7848234084636e-13
1.06176961602198 3.45363779994136e-13
1.06510851418557 1.92263291742815e-13
1.06844741234916 1.28819810325896e-13
1.07178631051275 7.39857630065485e-14
1.07512520867634 5.66893161810308e-14
1.07846410683993 3.91078095792963e-14
1.08180300500352 3.91078095792963e-14
1.08514190316711 2.55017236809907e-14
1.08848080133071 1.80580644138727e-14
1.0918196994943 9.88586554189508e-15
1.09515859765789 5.73838519873796e-15
1.09849749582148 5.73838519873796e-15
1.10183639398507 3.18115936885046e-15
1.10517529214866 1.66664208109641e-15
1.10851419031225 1.17280181717328e-15
1.11185308847584 7.21942614591311e-16
1.11519198663943 7.21942614591311e-16
1.11853088480303 4.66893591118335e-16
1.12186978296662 1.97777755266827e-16
1.12520868113021 1.4073929404168e-16
1.1285475792938 6.87205966090092e-17
1.13188647745739 6.87205966090092e-17
1.13522537562098 3.78182662960636e-17
1.13856427378457 2.00840046464045e-17
1.14190317194816 1.4160603868148e-17
1.14524207011175 9.6306728235999e-18
1.14858096827535 7.1021465293483e-18
1.15191986643894 3.29795099779107e-18
1.15525876460253 3.29795099779107e-18
1.15859766276612 1.5406941824995e-18
1.16193656092971 9.14988939973371e-19
1.1652754590933 4.81050654694952e-19
1.16861435725689 2.31665829509889e-19
1.17195325542048 2.31665829509889e-19
1.17529215358407 1.11034359038603e-19
1.17863105174767 6.31344193628041e-20
1.18196994991126 3.74653895361815e-20
1.18530884807485 3.74653895361815e-20
1.18864774623844 1.9735355615432e-20
1.19198664440203 1.43270631121162e-20
1.19532554256562 8.76899224843926e-21
1.19866444072921 4.41520410011388e-21
1.2020033388928 3.08257113230295e-21
1.20534223705639 1.6880561286466e-21
1.20868113521998 1.08010710235227e-21
1.21202003338358 7.09562262922101e-22
1.21535893154717 4.63158405150641e-22
1.21869782971076 2.91398543307528e-22
1.22203672787435 1.76517369517054e-22
1.22537562603794 9.49853139476565e-23
1.22871452420153 5.65042584750608e-23
1.23205342236512 3.8711520033809e-23
1.23539232052871 2.04335987754608e-23
1.2387312186923 1.44025858255875e-23
1.2420701168559 7.91827688561872e-24
1.24540901501949 4.28073284081211e-24
1.24874791318308 4.28073284081211e-24
1.25208681134667 2.55586008390671e-24
1.25542570951026 1.37712708155467e-24
1.25876460767385 8.81235612532237e-25
1.26210350583744 4.76429120784796e-25
1.26544240400103 3.4091775628468e-25
1.26878130216462 2.44183272003697e-25
1.27212020032822 1.48369738723631e-25
1.27545909849181 5.80146847279297e-26
1.2787979966554 3.17757899988522e-26
1.28213689481899 3.17757899988522e-26
1.28547579298258 1.30950979224771e-26
1.28881469114617 1.30950979224771e-26
1.29215358930976 7.55649974689136e-27
1.29549248747335 3.29011935526487e-27
1.29883138563694 1.91724656547794e-27
1.30217028380054 9.52462203240405e-28
1.30550918196413 4.62415732549558e-28
1.30884808012772 4.62415732549558e-28
1.31218697829131 2.35542067162689e-28
1.3155258764549 1.28915203634765e-28
1.31886477461849 5.33471815770693e-29
1.32220367278208 2.8803964479626e-29
1.32554257094567 2.8803964479626e-29
1.32888146910926 1.20261063392266e-29
1.33222036727286 1.20261063392266e-29
1.33555926543645 3.84181374162517e-30
1.33889816360004 2.60174296347493e-30
1.34223706176363 1.04453320696231e-30
1.34557595992722 1.04453320696231e-30
1.34891485809081 5.23894726038697e-31
1.3522537562544 3.12836023853388e-31
1.35559265441799 1.9779458400219e-31
1.35893155258158 1.10911319439006e-31
1.36227045074518 7.31009892534758e-32
1.36560934890877 3.88647954799338e-32
1.36894824707236 2.254489746992e-32
1.37228714523595 1.46089120017873e-32
1.37562604339954 7.4326361970463e-33
1.37896494156313 4.06800300110561e-33
1.38230383972672 3.06032106190979e-33
1.38564273789031 1.74805845255001e-33
1.3889816360539 9.52657314313509e-34
1.3923205342175 5.51268701567956e-34
1.39565943238109 3.68814052372836e-34
1.39899833054468 2.07465956597775e-34
1.40233722870827 1.18042178310422e-34
1.40567612687186 5.40796257512727e-35
1.40901502503545 3.5587098778633e-35
1.41235392319904 2.44497629230669e-35
1.41569282136263 1.0388542401202e-35
1.41903171952622 7.130263056152e-36
1.42237061768981 3.64117210939543e-36
1.42570951585341 2.39389166716215e-36
1.429048414017 1.4637656306126e-36
1.43238731218059 6.79799934571166e-37
1.43572621034418 3.42427570205459e-37
1.43906510850777 1.91143438172764e-37
1.44240400667136 1.32254760021511e-37
1.44574290483495 7.88273288979891e-38
1.44908180299854 3.65705580137737e-38
1.45242070116213 2.31653324790367e-38
1.45575959932573 8.39612287872615e-39
1.45909849748932 3.33629178434797e-39
1.46243739565291 2.2371489820955e-39
1.4657762938165 8.35371421031095e-40
1.46911519198009 2.92702913198926e-40
1.47245409014368 2.92702913198926e-40
1.47579298830727 1.11699425702374e-40
1.47913188647086 6.18159066241463e-41
1.48247078463445 3.19871221500417e-41
1.48580968279805 1.26422257686515e-41
1.48914858096164 6.07401400838289e-42
1.49248747912523 5.73023394973481e-42
1.49582637728882 3.09048521425565e-42
1.49916527545241 1.60502202794493e-42
1.502504173616 9.14242683382424e-43
1.50584307177959 3.95221350598484e-43
1.50918196994318 1.80671424798448e-43
1.51252086810677 9.83037457786204e-44
1.51585976627037 9.83037457786204e-44
1.51919866443396 3.86119691682409e-44
1.52253756259755 2.16564839038576e-44
1.52587646076114 9.47338978977491e-45
1.52921535892473 4.3712393155545e-45
1.53255425708832 2.8315751358216e-45
1.53589315525191 1.05524726533204e-45
1.5392320534155 1.05524726533204e-45
1.54257095157909 4.32460329678704e-46
1.54590984974269 1.65803181755027e-46
1.54924874790628 1.02547870267066e-46
1.55258764606987 4.59277440040648e-47
1.55592654423346 4.59277440040648e-47
1.55926544239705 1.27340612590632e-47
1.56260434056064 1.27340612590632e-47
1.56594323872423 6.02318449622376e-48
1.56928213688782 2.06020100567071e-48
1.57262103505141 9.85185191292349e-49
1.57595993321501 5.05896044297363e-49
1.5792988313786 5.05896044297363e-49
1.58263772954219 2.67897287802458e-49
1.58597662770578 8.17416578044399e-50
1.58931552586937 4.34178576843075e-50
1.59265442403296 2.89557140716722e-50
1.59599332219655 1.3003855070938e-50
1.59933222036014 5.04826118162485e-51
1.60267111852373 5.04826118162485e-51
1.60601001668733 2.08997096136367e-51
1.60934891485092 8.25147020762747e-52
1.61268781301451 4.2631360605083e-52
1.6160267111781 2.48310806979066e-52
1.61936560934169 1.20603957801022e-52
1.62270450750528 6.47488533315964e-53
1.62604340566887 2.44895910283748e-53
1.62938230383246 8.2685195362547e-54
1.63272120199605 5.36323387588565e-54
1.63606010015965 1.39582450906065e-54
1.63939899832324 1.39582450906065e-54
1.64273789648683 5.56882489678269e-55
1.64607679465042 2.60927166262901e-55
1.64941569281401 8.53051461513734e-56
1.6527545909776 8.53051461513734e-56
1.65609348914119 3.47771005345979e-56
1.65943238730478 1.78160683616156e-56
1.66277128546837 7.10264307120363e-57
1.66611018363196 3.4701119826871e-57
1.66944908179556 1.59929132971924e-57
1.67278797995915 1.59929132971924e-57
1.67612687812274 5.24195286468098e-58
1.67946577628633 1.66523589236211e-58
1.68280467444992 5.9341037100368e-59
1.68614357261351 3.23415651131814e-59
1.6894824707771 1.05172494024702e-59
1.69282136894069 1.05172494024702e-59
1.69616026710429 1.92370253056591e-60
1.69949916526788 1.92370253056591e-60
1.70283806343147 9.19053901752787e-61
1.70617696159506 4.47959791533642e-61
1.70951585975865 1.05531367839818e-61
1.71285475792224 4.93564239324731e-62
1.71619365608583 2.70694711144111e-62
1.71953255424942 1.24141864230313e-62
1.72287145241301 4.93980964416658e-63
1.7262103505766 4.93980964416658e-63
1.7295492487402 1.50264040574898e-63
1.73288814690379 7.0185692666946e-64
1.73622704506738 4.82821491689182e-64
1.73956594323097 1.73601634303241e-64
1.74290484139456 4.81916571010003e-65
1.74624373955815 1.72289158638232e-65
1.74958263772174 1.72289158638232e-65
1.75292153588533 7.00804316768548e-66
1.75626043404892 1.9302433093826e-66
1.75959933221252 1.9302433093826e-66
1.76293823037611 6.12623748014617e-67
1.7662771285397 3.53153111296113e-67
1.76961602670329 1.38390494399598e-67
1.77295492486688 5.78696793887401e-68
1.77629382303047 2.95794547827771e-68
1.77963272119406 1.1118342543451e-68
1.78297161935765 5.3509158863061e-69
1.78631051752124 3.50126004195488e-69
1.78964941568484 1.23966478389235e-69
1.79298831384843 4.53054940782624e-70
1.79632721201202 1.50230990734022e-70
1.79966611017561 5.7674434012815e-71
1.8030050083392 4.08983236464314e-71
1.80634390650279 1.45050609145392e-71
1.80968280466638 9.48597992308124e-72
1.81302170282997 2.16179012395811e-72
1.81636060099356 9.84625007186904e-73
1.81969949915716 9.84625007186904e-73
1.82303839732075 3.85449727306794e-73
1.82637729548434 1.6130533455638e-73
1.82971619364793 8.48428265440186e-74
1.83305509181152 2.71895102606974e-74
1.83639398997511 8.09996638651035e-75
1.8397328881387 8.09996638651035e-75
1.84307178630229 1.327956041712e-75
1.84641068446588 7.41721929089081e-76
1.84974958262948 2.98338314602693e-76
1.85308848079307 1.29565546798358e-76
1.85642737895666 4.52455474263823e-77
1.85976627712025 2.30944064120528e-77
1.86310517528384 1.20612595947913e-77
1.86644407344743 3.98195996580905e-78
1.86978297161102 1.76252166951999e-78
1.87312186977461 4.88878796134451e-79
1.8764607679382 2.36343436260355e-79
1.8797996661018 8.62125590117856e-80
1.88313856426539 4.12110511348699e-80
1.88647746242898 1.26590506916816e-80
1.88981636059257 7.30881924907628e-81
1.89315525875616 3.09205537427195e-81
1.89649415691975 1.17247408143274e-81
1.89983305508334 3.01473601937995e-82
1.90317195324693 1.20347974324459e-82
1.90651085141052 1.20347974324459e-82
1.90984974957411 4.75700872951103e-83
1.91318864773771 1.43100521813409e-83
1.9165275459013 4.85183633430756e-84
1.91986644406489 1.46987915940257e-84
1.92320534222848 8.55640298811193e-85
1.92654424039207 1.39932884521576e-85
1.92988313855566 9.95103448605932e-86
1.93322203671925 5.58327630020567e-86
1.93656093488284 1.31820488247414e-86
1.93989983304643 3.79968068534639e-87
1.94323873121003 3.79968068534639e-87
1.94657762937362 1.32783380235349e-87
1.94991652753721 8.35417650849834e-88
1.9532554257008 3.26196380269844e-88
1.95659432386439 1.21556233347285e-88
1.95993322202798 5.75260895769869e-89
1.96327212019157 2.5734081759657e-89
1.96661101835516 5.74114439746636e-90
1.96994991651875 2.75677089742143e-90
1.97328881468235 2.75677089742143e-90
1.97662771284594 6.07563457847579e-91
1.97996661100953 3.07003924784667e-91
1.98330550917312 7.3315110737401e-92
1.98664440733671 3.79453954087744e-92
1.9899833055003 2.73592538289971e-92
1.99332220366389 8.60659144215317e-93
1.99666110182748 2.91809695011498e-93
1.99999999999107 NaN


==> triple_FV_DG_262k_profile.dat <==
8.5489341300482e-15 NaN
0.00333889816360041 2.57891672826767e-07
0.00667779632719228 4.9754390681628e-07
0.0100166944907841 1.35509943191197e-06
0.013355592654376 1.35509943191197e-06
0.0166944908179679 3.57798627817799e-06
0.0200333889815597 1.9500283791807e-05
0.0233722871451516 5.65485223018182e-05
0.0267111853087435 0.000136649392227264
0.0300500834723353 0.000278470476073809
0.0333889816359272 0.000500223107856017
0.0367278797995191 0.000653656503049049
0.0400667779631109 0.000991922035534274
0.0434056761267028 0.00285787763104014
0.0467445742902946 0.00475242421824067
0.0500834724538865 0.00825749403171426
0.0534223706174784 0.0132990697350345
0.0567612687810702 0.0228558973530946
0.0601001669446621 0.0273191401212204
0.063439065108254 0.0410021495733722
0.0667779632718458 0.0532565880736371
0.0701168614354377 0.0770424865679151
0.0734557595990296 0.117489241751501
0.0767946577626214 0.170878601371833
0.0801335559262133 0.203604581263934
0.0834724540898052 0.244050263944967
0.086811352253397 0.300677381431116
0.0901502504169889 0.333395514950504
0.0934891485805807 0.407023187851735
0.0968280467441726 0.500222688764764
0.100166944907764 0.582635366140195
0.103505843071356 1.25999873572306
0.106844741234948 1.58858517608778
0.11018363939854 1.69627552248503
0.113522537562132 1.74343602436845
0.116861435725724 1.79136236541924
0.120200333889316 1.79136236541924
0.123539232052908 1.83605598533572
0.126878130216499 1.87504363895316
0.130217028380091 1.91421506690742
0.133555926543683 1.91421506690742
0.136894824707275 1.95416999136411
0.140233722870867 1.96485361298654
0.143572621034459 1.97715613552509
0.146911519198051 1.98549406335651
0.150250417361642 1.98549406335651
0.153589315525234 1.99067402108039
0.156928213688826 1.99380953375923
0.160267111852418 1.99565178419536
0.16360601001601 1.99749968871994
0.166944908179602 1.99838750540249
0.170283806343194 1.99920883522024
0.173622704506785 1.99955380006901
0.176961602670377 1.99969709104416
0.180300500833969 1.999766020793
0.183639398997561 1.99980762712759
0.186978297161153 1.9997827193517
0.190317195324745 1.9997827193517
0.193656093488337 1.9996888420301
0.196994991651929 1.99956968780232
0.20033388981552 1.99941085163103
0.203672787979112 1.9991685853573
0.207011686142704 1.99895979750683
0.210350584306296 1.99864984281073
0.213689482469888 1.99835252382866
0.21702838063348 1.99781181537895
0.220367278797072 1.9957164681533
0.223706176960663 1.99405041119357
0.227045075124255 1.99405041119357
0.230383973287847 1.99257761381359
0.233722871451439 1.99092891782784
0.237061769615031 1.98843186974892
0.240400667778623 1.9860469512867
0.243739565942215 1.98317851678976
0.247078464105807 1.97895716424151
0.250417362269398 1.97398338834073
0.25375626043299 1.97398338834073
0.257095158596582 1.96862193086893
0.260434056760174 1.96376359479234
0.263772954923766 1.94901378163583
0.267111853087358 1.94901378163583
0.27045075125095 1.94050875054659
0.273789649414541 1.93602886224671
0.277128547578133 1.93170573368641
0.280467445741725 1.92898133970715
0.283806343905317 1.93019397182971
0.287145242068909 1.82419221503705
0.290484140232501 1.60273905403323
0.293823038396093 1.30959245792164
0.297161936559684 1.06690418503419
0.300500834723276 0.968691659256937
0.303839732886868 0.956340067999088
0.30717863105046 0.979113629250234
0.310517529214052 0.997786574049436
0.313856427377644 1.00498363235063
0.317195325541236 1.00298429455528
0.320534223704827 1.0001482629216
0.323873121868419 0.999351220545581
0.327212020032011 0.999717127189357
0.330550918195603 1.00005715794455
0.333889816359195 1.00008085969981
0.337228714522787 1.00000894366486
0.340567612686379 0.999982885630086
0.343906510849971 0.99999493980684
0.347245409013562 1.00000172761201
0.350584307177154 1.00000124704979
0.353923205340746 0.999999643342858
0.357262103504338 0.999999674295702
0.36060100166793 1.0000000174717
0.363939899831522 1.00000005052892
0.367278797995114 0.999999986181966
0.370617696158705 0.999999992468484
0.373956594322297 1.0000000018025
0.377295492485889 1.00000000110529
0.380634390649481 0.999999999894498
0.383973288813073 0.999999999842014
0.387312186976665 0.999999999983231
0.390651085140257 1.00000000002346
0.393989983303849 1.00000000000236
0.39732888146744 0.999999999994019
0.400667779631032 1.00000000000032
0.404006677794624 1.00000000000076
0.407345575958216 0.999999999999914
0.410684474121808 0.999999999999751
0.4140233722854 1.00000000000004
0.417362270448992 0.999999999999999
0.420701168612583 1.00000000000001
0.424040066776175 1
0.427378964939767 1.00000000000001
0.430717863103359 1.00000000000001
0.434056761266951 0.999999999999997
0.437395659430543 1.00000000000001
0.440734557594135 0.999999999999929
0.444073455757726 0.999999999999982
0.447412353921318 0.999999999999983
0.45075125208491 1.00000000000001
0.454090150248502 1.00000000000002
0.457429048412094 0.999999999999997
0.460767946575686 1
0.464106844739278 0.999999999999988
0.46744574290287 0.999999999999987
0.470784641066461 0.999999999999987
0.474123539230053 0.999999999999988
0.477462437393645 0.999999999999994
0.480801335557237 0.999999999999995
0.484140233720829 1.00000000000001
0.487479131884421 1.00000000000001
0.490818030048013 0.999999999999986
0.494156928211604 0.999999999999999
0.497495826375196 0.999999999999966
0.500834724538788 0.999999999999988
0.50417362270238 0.999999999999999
0.507512520865972 1.00000000000003
0.510851419029564 0.999999999999895
0.514190317193156 0.99999999999993
0.517529215356748 1.00000000000003
0.520868113520339 1.00000000000023
0.524207011683931 0.999999999999842
0.527545909847523 0.999999999998722
0.530884808011115 0.999999999999809
0.534223706174707 1.00000000000634
0.537562604338299 1.00000000000491
0.540901502501891 0.999999999975291
0.544240400665482 0.999999999932272
0.547579298829074 1.0000000000605
0.550918196992666 1.00000000033382
0.554257095156258 1.00000000007353
0.55759599331985 0.999999997890843
0.560934891483442 0.999999998609322
0.564273789647034 1.00000000562485
0.567612687810625 1.00000001585516
0.570951585974217 0.999999989573174
0.574290484137809 0.999999939541241
0.577629382301401 0.999999951459999
0.580968280464993 1.00000016788638
0.584307178628585 1.0000005540901
0.587646076792177 0.999999955013318
0.590984974955768 0.999998330383826
0.59432387311936 0.999997282710317
0.597662771282952 1.00000158997
0.601001669446544 1.00001154708107
0.604340567610136 1.00001791968081
0.607679465773728 0.999991772255765
0.61101836393732 0.999916466115264
0.614357262100911 0.999874528908571
0.617696160264503 1.0000256105148
0.621035058428095 1.00043911977785
0.624373956591687 1.00092827845501
0.627712854755279 1.00049442504037
0.631051752918871 0.998150776156086
0.634390651082463 0.995066284654928
0.637729549246055 0.99449512572869
0.641068447409646 1.00076079355837
0.644407345573238 1.01613123634533
0.64774624373683 1.0402275773257
0.651085141900422 1.05033864013297
0.654424040064014 1.02705873356705
0.657762938227606 0.952017807447118
0.661101836391198 0.770421519640926
0.664440734554789 0.558836606058948
0.667779632718381 0.326913856631878
0.671118530881973 0.14966626747602
0.674457429045565 0.0670876524500874
0.677796327209157 0.0670876524500874
0.681135225372749 0.0559723994652734
0.684474123536341 0.0541841627011005
0.687813021699933 0.0541841627011005
0.691151919863524 0.0522937349956233
0.694490818027116 0.0503149898548832
0.697829716190708 0.0477798425445385
0.7011686143543 0.0334141950437613
0.704507512517892 0.0334141950437613
0.707846410681484 0.0298028458862017
0.711185308845076 0.0278687331243775
0.714524207008667 0.0259830449657685
0.717863105172259 0.0248028234447299
0.721202003335851 0.0240066734641833
0.724540901499443 0.018895961328628
0.727879799663035 0.0183162054695239
0.731218697826627 0.0169092901104627
0.734557595990219 0.0146007026542766
0.737896494153811 0.0130199410909992
0.741235392317402 0.0123125835682141
0.744574290480994 0.0100562304228192
0.747913188644586 0.00919402292304595
0.751252086808178 0.00786512239813143
0.75459098497177 0.00721291122213875
0.757929883135362 0.00665725954157328
0.761268781298954 0.00546615649433156
0.764607679462546 0.00438054427977379
0.767946577626137 0.00354805973645408
0.771285475789729 0.00310983898047862
0.774624373953321 0.00275672142716247
0.777963272116913 0.00247338806963024
0.781302170280505 0.00169407119635253
0.784641068444097 0.00169407119635253
0.787979966607689 0.0013651706758096
0.79131886477128 0.00124147736327378
0.794657762934872 0.00105027694211514
0.797996661098464 0.000895763575491001
0.801335559262056 0.000699451551035659
0.804674457425648 0.000561166598809761
0.80801335558924 0.000427491870025842
0.811352253752832 0.000427491870025842
0.814691151916423 0.000275205344687645
0.818030050080015 0.000234156879723701
0.821368948243607 0.00017715071073154
0.824707846407199 0.00017715071073154
0.828046744570791 0.000117370775918581
0.831385642734383 8.79569684301912e-05
0.834724540897975 8.79569684301912e-05
0.838063439061566 6.87698270014578e-05
0.841402337225158 6.16824034623436e-05
0.84474123538875 5.07088038751564e-05
0.848080133552342 4.0792514713278e-05
0.851419031715934 1.11245079694747e-05
0.854757929879526 -3.36991749239671e-06
0.858096828043118 -2.38201054217529e-06
0.861435726206709 1.13887682786484e-06
0.864774624370301 4.32760679391435e-07
0.868113522533893 1.29650003451136e-08
0.871452420697485 -9.46778458196244e-08
0.874791318861077 -6.05355334561822e-09
0.878130217024669 1.18240246738714e-08
0.881469115188261 3.36765873738281e-09
0.884808013351853 -1.13973027598726e-09
0.888146911515444 -6.11286888381199e-10
0.891485809679036 9.23307066082317e-11
0.894824707842628 1.16553787529128e-10
0.89816360600622 -7.20948618942761e-12
0.901502504169812 -1.96528663657891e-11
0.904841402333404 -2.26114911280341e-12
0.908180300496996 2.18913329805512e-12
0.911519198660588 1.08293488769511e-12
0.914858096824179 -2.55996875406095e-13
0.918196994987771 -2.42480748039906e-13
0.921535893151363 1.11814764939721e-14
0.924874791314955 6.14752826204732e-14
0.928213689478547 -9.91319607902635e-15
0.931552587642139 -9.33555484875586e-15
0.934891485805731 2.31854884063601e-17
0.938230383969322 5.35151617955678e-16
0.941569282132914 1.72190251566889e-16
0.944908180296506 -5.58127244951148e-17
0.948247078460098 -3.4957712161585e-17
0.95158597662369 3.52965422372889e-18
0.954924874787282 4.16361903407034e-18
0.958263772950874 8.0478806543811e-19
0.961602671114466 -7.70075240961273e-19
0.964941569278057 7.01669093866201e-20
0.968280467441649 1.30431556926101e-19
0.971619365605241 8.68724803185908e-21
0.974958263768833 -1.54403167491488e-20
0.978297161932425 1.69434445473457e-21
0.981636060096017 2.30482789408715e-21
0.984974958259608 -3.45781918867855e-22
0.9883138564232 -1.0988253653247e-22
0.991652754586792 4.71793897421524e-23
0.994991652750384 3.95993198655743e-24
0.998330550913976 -1.2139491317845e-23
1.00166944907757 1.30487232850098e-24
1.00500834724116 1.82527382033928e-24
1.00834724540475 -4.37615182200273e-25
1.01168614356834 -2.94998785641304e-25
1.01502504173194 1.28961945543635e-25
1.01836393989553 -1.3890464700249e-27
1.02170283805912 -1.66139268124087e-26
1.02504173622271 2.41336239178319e-27
1.0283806343863 5.02657213628669e-27
1.03171953254989 -1.68155573933626e-29
1.03505843071349 -7.40917830111638e-28
1.03839732887708 3.46470604685943e-29
1.04173622704067 1.42564099690532e-28
1.04507512520426 -1.60305342431042e-29
1.04841402336785 -9.20218865445436e-30
1.05175292153145 1.82190566094122e-30
1.05509181969504 2.26559452093007e-30
1.05843071785863 -1.04060024960224e-30
1.06176961602222 1.63986964623587e-32
1.06510851418581 6.12109322432575e-32
1.0684474123494 -9.53359123935315e-33
1.071786310513 -6.07666082906151e-33
1.07512520867659 1.97710430571669e-33
1.07846410684018 1.1715252843469e-34
1.08180300500377 -3.20269400341903e-34
1.08514190316736 7.13612727533105e-35
1.08848080133096 1.01450625092024e-35
1.09181969949455 -2.38610864682157e-35
1.09515859765814 6.78181218942212e-37
1.09849749582173 2.53399592811279e-36
1.10183639398532 -3.7911035081012e-37
1.10517529214892 -2.44082537896932e-37
1.10851419031251 8.14837778602505e-38
1.1118530884761 6.08520377594472e-39
1.11519198663969 -1.93880976606561e-39
1.11853088480328 -4.87115318668975e-40
1.12186978296687 -1.69602217718047e-40
1.12520868113047 1.73433223731726e-40
1.12854757929406 5.86550429322557e-41
1.13188647745765 -4.78495154733788e-41
1.13522537562124 -2.88495069120708e-42
1.13856427378483 5.50205399437973e-42
1.14190317194843 1.76078048661862e-42
1.14524207011202 -8.62573382093095e-43
1.14858096827561 -4.49659607148026e-43
1.1519198664392 2.72408527674088e-43
1.15525876460279 2.28656324461777e-44
1.15859766276639 -2.34448991500301e-44
1.16193656092998 -8.20707465795071e-45
1.16527545909357 3.35787069361905e-45
1.16861435725716 7.28233851373298e-46
1.17195325542075 -5.67581980424822e-46
1.17529215358434 2.15789365568115e-47
1.17863105174794 9.88152132265502e-47
1.18196994991153 -1.4913616547985e-47
1.18530884807512 -5.57514060495289e-48
1.18864774623871 9.26493740580556e-49
1.1919866444023 6.15465389150515e-49
1.1953255425659 -1.09783789549833e-49
1.19866444072949 -7.16056677511964e-50
1.20200333889308 2.93713651024843e-50
1.20534223705667 6.27117603130485e-51
1.20868113522026 -6.92136595587448e-51
1.21202003338386 -6.42076774719209e-52
1.21535893154745 1.49980145847919e-51
1.21869782971104 -1.92997836585187e-52
1.22203672787463 -1.46994774952479e-52
1.22537562603822 4.22087604012498e-53
1.22871452420181 4.25958797912642e-54
1.23205342236541 -4.61594739219193e-54
1.235392320529 -6.15638177977484e-55
1.23873121869259 6.29037857696867e-55
1.24207011685618 -6.63046232987834e-56
1.24540901501977 -8.47276051851714e-56
1.24874791318337 4.60774211379603e-56
1.25208681134696 -1.44668517608961e-57
1.25542570951055 -5.37430303561379e-57
1.25876460767414 -4.47951742650979e-58
1.26210350583773 4.55121893457288e-58
1.26544240400133 1.73492020274289e-58
1.26878130216492 -3.41582418243878e-59
1.27212020032851 -2.99612370483489e-59
1.2754590984921 1.07160744865267e-59
1.27879799665569 3.18790121768088e-60
1.28213689481928 -2.24730072597384e-60
1.28547579298288 -4.64606586346568e-62
1.28881469114647 3.06669326067429e-61
1.29215358931006 -5.18695343375486e-64
1.29549248747365 -4.73641259064028e-62
1.29883138563724 -3.16717307810253e-63
1.30217028380084 5.58844551542965e-63
1.30550918196443 3.45668095910623e-64
1.30884808012802 -3.80357505567052e-64
1.31218697829161 7.90558259375547e-66
1.3155258764552 3.56534063166535e-65
1.31886477461879 -1.01745459026279e-65
1.32220367278239 1.59577435258181e-66
1.32554257094598 9.18917912479404e-67
1.32888146910957 -2.63170746204352e-67
1.33222036727316 -8.92412512793584e-68
1.33555926543675 5.16264563175128e-68
1.33889816360035 7.0600516185443e-69
1.34223706176394 -7.11353695891123e-69
1.34557595992753 2.14362842931582e-70
1.34891485809112 5.87640145009319e-70
1.35225375625471 -3.04674559886836e-70
1.35559265441831 1.61115971430303e-70
1.3589315525819 4.34725168555581e-71
1.36227045074549 -2.17574597158846e-71
1.36560934890908 -7.86375021399775e-72
1.36894824707267 7.53279831473156e-72
1.37228714523626 -2.877171487521e-73
1.37562604339986 -7.92477326378688e-73
1.37896494156345 2.66790854093983e-73
1.38230383972704 -6.02963702515287e-74
1.38564273789063 1.66134973003904e-74
1.38898163605422 -2.28953386494186e-75
1.39232053421782 1.04032937694151e-76
1.39565943238141 2.00787454561567e-76
1.398998330545 -2.54560686013947e-77
1.40233722870859 -1.73755117958235e-77
1.40567612687218 5.98967831722156e-78
1.40901502503578 -3.10785690357911e-79
1.41235392319937 -1.16130622944582e-78
1.41569282136296 3.7685186518442e-79
1.41903171952655 2.87866655122241e-79
1.42237061769014 1.10802485095162e-80
1.42570951585373 -5.58752377381294e-80
1.42904841401733 1.08355766341356e-81
1.43238731218092 3.12175449934319e-81
1.43572621034451 -3.04804084910471e-81
1.4390651085081 -3.94293653777562e-82
1.44240400667169 5.0412191523138e-82
1.44574290483529 1.38015019169021e-83
1.44908180299888 -7.02974320665111e-83
1.45242070116247 1.26415088866128e-83
1.45575959932606 7.50316013837194e-84
1.45909849748965 -1.26826743639691e-84
1.46243739565324 -7.79102118262572e-85
1.46577629381684 2.1753271886359e-85
1.46911519198043 2.66070518526725e-86
1.47245409014402 -4.38609980611435e-86
1.47579298830761 -2.19555811644483e-87
1.4791318864712 2.25980521406923e-87
1.4824707846348 -7.36914342006624e-88
1.48580968279839 -2.53839603902295e-88
1.48914858096198 -1.45483762298241e-89
1.49248747912557 2.82281765648019e-89
1.49582637728916 -2.60902704875296e-90
1.49916527545276 -2.25045266782249e-90
1.50250417361635 7.02054882998609e-91
1.50584307177994 2.19850528612307e-91
1.50918196994353 -3.94531037528508e-92
1.51252086810712 -1.24204413617288e-92
1.51585976627071 2.36576309526682e-93
1.51919866443431 1.18057043003093e-93
1.5225375625979 -1.46002636501461e-93
1.52587646076149 9.59648245233684e-95
1.52921535892508 4.25241664121894e-95
1.53255425708867 -1.07616915982097e-95
1.53589315525227 -4.74781122178435e-96
1.53923205341586 1.05857543381819e-96
1.54257095157945 1.64755528406418e-97
1.54590984974304 -1.30992438184568e-97
1.54924874790663 1.49318242377272e-98
1.55258764607023 3.62843662573713e-99
1.55592654423382 -5.89029735298903e-99
1.55926544239741 1.10514956961799e-100
1.562604340561 -3.27263929820348e-101
1.56594323872459 -2.59346446168361e-102
1.56928213688818 1.95003662943028e-101
1.57262103505178 -9.65061909630579e-103
1.57595993321537 -3.61041181292675e-102
1.57929883137896 1.68402396217429e-102
1.58263772954255 3.10717448257069e-103
1.58597662770614 -2.73484779434684e-103
1.58931552586974 2.58224456011093e-104
1.59265442403333 2.24551678861873e-104
1.59599332219692 -1.65643646702348e-104
1.59933222036051 8.37159579906787e-106
1.6026711185241 7.24352775537316e-106
1.6060100166877 -1.11585334873615e-106
1.60934891485129 -9.24378059734219e-107
1.61268781301488 3.49907297348178e-107
1.61602671117847 4.1160485250591e-108
1.61936560934206 -6.80162985786695e-109
1.62270450750565 -1.49955436828883e-108
1.62604340566925 6.01387013901074e-109
1.62938230383284 -5.77699841215585e-110
1.63272120199643 -6.48576677546748e-110
1.63606010016002 1.31154027288478e-110
1.63939899832361 7.57469459359347e-112
1.64273789648721 -9.52266649869539e-112
1.6460767946508 1.86591963962782e-112
1.64941569281439 5.25377423653747e-113
1.65275459097798 -3.50311946952378e-113
1.65609348914157 1.21733075084676e-113
1.65943238730517 3.68527483676135e-114
1.66277128546876 -5.45503402118052e-115
1.66611018363235 -1.82767785471879e-115
1.66944908179594 1.07529301406986e-115
1.67278797995953 8.3942738907237e-117
1.67612687812312 -3.02753981974453e-116
1.67946577628672 6.20099256001862e-117
1.68280467445031 1.48139917882072e-117
1.6861435726139 -4.4125553115047e-118
1.68948247077749 -5.24754706625561e-119
1.69282136894108 3.75464605847049e-119
1.69616026710468 -7.14383231219975e-121
1.69949916526827 -1.4909144225744e-120
1.70283806343186 1.52404420805338e-121
1.70617696159545 3.30623175807202e-122
1.70951585975904 -1.17748498257692e-122
1.71285475792263 -1.22751312403458e-123
1.71619365608623 6.6087884192593e-124
1.71953255424982 1.61964143575669e-124
1.72287145241341 1.03363242476653e-124
1.726210350577 -6.38329072973881e-125
1.72954924874059 -9.15735373008933e-126
1.73288814690419 9.46322489484289e-126
1.73622704506778 1.57288597660939e-126
1.73956594323137 -1.21949236929605e-126
1.74290484139496 1.50945851141774e-127
1.74624373955855 1.1113476044237e-127
1.74958263772215 -8.75463439294864e-128
1.75292153588574 1.0823674663656e-129
1.75626043404933 5.55395378490789e-129
1.75959933221292 -1.83513726527539e-129
1.76293823037651 6.1850561810033e-131
1.7662771285401 1.49255442271342e-130
1.7696160267037 -2.19082617432552e-131
1.77295492486729 -1.67626438905208e-132
1.77629382303088 3.29954410335682e-133
1.77963272119447 2.10869040008845e-133
1.78297161935806 -6.82079697762991e-134
1.78631051752166 1.0520894420083e-135
1.78964941568525 3.3266763237038e-135
1.79298831384884 3.49579945990714e-136
1.79632721201243 1.9292368632751e-136
1.79966611017602 -1.81109547318187e-136
1.80300500833962 2.28104029462709e-137
1.80634390650321 4.36802845245829e-137
1.8096828046668 -5.49684533926491e-138
1.81302170283039 -4.20547984352169e-140
1.81636060099398 9.31006289658246e-139
1.81969949915757 2.84257230863777e-139
1.82303839732117 -1.87164885738428e-139
1.82637729548476 -1.12891513360308e-140
1.82971619364835 4.05729902479503e-140
1.83305509181194 -2.46608099960116e-141
1.83639398997553 -4.90694246340893e-141
1.83973288813913 1.98312307750206e-141
1.84307178630272 -1.75623960403047e-142
1.84641068446631 8.8841368700052e-144
1.8497495826299 -1.76524576287778e-143
1.85308848079349 6.51280355494252e-144
1.85642737895709 -4.79963163288761e-146
1.85976627712068 -9.6612198938733e-145
1.86310517528427 8.59200680202222e-146
1.86644407344786 1.41904096195897e-145
1.86978297161145 -4.87166561450807e-146
1.87312186977504 5.09659690680379e-147
1.87646076793864 3.54767925212376e-147
1.87979966610223 -1.51324740474193e-147
1.88313856426582 6.45447617439954e-149
1.88647746242941 6.47331608279797e-149
1.889816360593 -2.09888506608044e-149
1.8931552587566 3.69059564194494e-150
1.89649415692019 1.14080456313327e-150
1.89983305508378 -3.69414855553438e-151
1.90317195324737 1.5198145111328e-151
1.90651085141096 -3.29491568308496e-152
1.90984974957455 -1.91253713989725e-154
1.91318864773815 1.69174032670887e-154
1.91652754590174 4.6581380152595e-155
1.91986644406533 -2.4304009796192e-155
1.92320534222892 -2.04289980020555e-157
1.92654424039251 2.65082801940049e-156
1.92988313855611 1.25497333103953e-157
1.9332220367197 -3.27478374319973e-158
1.93656093488329 -3.53866812078911e-158
1.93989983304688 6.42497174900055e-159
1.94323873121047 3.61386063334525e-159
1.94657762937407 -9.36383945224307e-160
1.94991652753766 -2.53729749861094e-160
1.95325542570125 1.32834489110668e-160
1.95659432386484 3.81190952524712e-161
1.95993322202843 -2.7538548386386e-161
1.96327212019202 -8.23611225167231e-163
1.96661101835562 1.75800011374329e-162
1.96994991651921 -1.68144646261696e-163
1.9732888146828 -1.06959489001541e-163
1.97662771284639 1.02684546938673e-164
1.97996661100998 2.35157969742523e-164
1.98330550917358 -3.41451295080925e-165
1.98664440733717 -7.54872266400388e-166
1.98998330550076 5.29483981951071e-166
1.99332220366435 -7.61034182414027e-167
1.99666110182794 -3.83423529936351e-167
1.99999999999154 NaN

